Demystifying Graph Convolution with a Simple Concatenation

Graph convolution (GConv) is a widely used technique that has been demonstrated to be extremely effective for graph learning applications, most notably node categorization. On the other hand, many GConv-based models do not quantify the effect of graph topology and node features on performance, and are even surpassed by some models that do not consider graph structure or node properties. We quantify the information overlap between graph topology, node features, and labels in order to determine graph convolution's representation power in the node classification task. In this work, we first determine the linear separability of graph convoluted features using analysis of variance. Mutual information is used to acquire a better understanding of the possible non-linear relationship between graph topology, node features, and labels. Our theoretical analysis demonstrates that a simple and efficient graph operation that concatenates only graph topology and node properties consistently outperforms conventional graph convolution, especially in the heterophily case. Extensive empirical research utilizing a synthetic dataset and real-world benchmarks demonstrates that graph concatenation is a simple but more flexible alternative to graph convolution.

==> data/case_1_gcat_fs_max.dat <==
1.000000000000000000e+00	2.093179227646523977e+00
4.000000000000000000e+00	1.022528232934075909e+00
7.000000000000000000e+00	2.366804587759051781e+00
1.000000000000000000e+01	1.006143825929474378e+00
1.300000000000000000e+01	1.075566126358430630e+00
1.600000000000000000e+01	2.024250585799484359e+00
1.900000000000000000e+01	1.177806254771013084e+00
2.200000000000000000e+01	1.080801736386044265e+00
2.500000000000000000e+01	1.444513711105200215e+00
2.800000000000000000e+01	8.441050813275436937e-01


==> data/case_1_gcat_fs_sum.dat <==
1.000000000000000000e+00	5.193933611353010349e+00
4.000000000000000000e+00	3.411658535964114947e+00
7.000000000000000000e+00	4.408480144159158343e+00
1.000000000000000000e+01	3.389824975952832276e+00
1.300000000000000000e+01	3.086046964584820529e+00
1.600000000000000000e+01	4.370437291000900615e+00
1.900000000000000000e+01	3.614832472280884001e+00
2.200000000000000000e+01	3.281042859776636789e+00
2.500000000000000000e+01	3.476671812710229403e+00
2.800000000000000000e+01	2.942002969095222298e+00


==> data/case_1_gcat_mi_max.dat <==
1.000000000000000000e+00	6.926295396623303180e-01
4.000000000000000000e+00	6.923260584213489777e-01
7.000000000000000000e+00	6.926701240779146174e-01
1.000000000000000000e+01	6.921614660692567700e-01
1.300000000000000000e+01	6.926295396623300960e-01
1.600000000000000000e+01	6.926701240779146174e-01
1.900000000000000000e+01	6.923260584213489777e-01
2.200000000000000000e+01	6.924906507734412964e-01
2.500000000000000000e+01	6.925628008455914086e-01
2.800000000000000000e+01	6.925664083491990253e-01


==> data/case_1_gcat_mi_sum.dat <==
1.000000000000000000e+00	3.993648878413474268e+00
4.000000000000000000e+00	3.670924731029520771e+00
7.000000000000000000e+00	3.317456277097608819e+00
1.000000000000000000e+01	3.551876981875663475e+00
1.300000000000000000e+01	3.266273767508282688e+00
1.600000000000000000e+01	3.369394904188282247e+00
1.900000000000000000e+01	3.215703026456364633e+00
2.200000000000000000e+01	3.396083313888781596e+00
2.500000000000000000e+01	3.083528842517204716e+00
2.800000000000000000e+01	3.334025476092672413e+00


==> data/case_1_gconv_fs.dat <==
1.000000000000000000e+00	2.198387871574871699e+00
4.000000000000000000e+00	1.046123413970309279e+00
7.000000000000000000e+00	2.492274171503689129e+00
1.000000000000000000e+01	1.029211180709614482e+00
1.300000000000000000e+01	1.074091328447285054e+00
1.600000000000000000e+01	2.043524483003505310e+00
1.900000000000000000e+01	1.192235614990650561e+00
2.200000000000000000e+01	1.092354559006043946e+00
2.500000000000000000e+01	1.499837345374110065e+00
2.800000000000000000e+01	8.493093733142758062e-01


==> data/case_1_gconv_mi.dat <==
1.000000000000000000e+00	6.824419237404721894e-01
4.000000000000000000e+00	6.782061059841589801e-01
7.000000000000000000e+00	6.920866103694010008e-01
1.000000000000000000e+01	6.838696305519260665e-01
1.300000000000000000e+01	6.869183968489146475e-01
1.600000000000000000e+01	6.880265594325650769e-01
1.900000000000000000e+01	6.919345034275212747e-01
2.200000000000000000e+01	6.925628008455914086e-01
2.500000000000000000e+01	6.925628008455914086e-01
2.800000000000000000e+01	6.889949892380069496e-01


==> data/case_2_0_gcat_fs_max.dat <==
1.000000000000000000e+00	-1.000000000000000000e+00	4.429010656774590160e-04
1.000000000000000000e+00	-3.000000000000000000e+00	6.147761412338414999e-04
1.000000000000000000e+00	-5.000000000000000000e+00	5.059264921740691534e-04
1.000000000000000000e+00	-7.000000000000000000e+00	1.697956952718904233e-03
1.000000000000000000e+00	-9.000000000000000000e+00	6.271906038013419504e-04
1.000000000000000000e+00	-1.100000000000000000e+01	5.664334996338116213e-04
1.000000000000000000e+00	-1.300000000000000000e+01	5.369197688369631294e-04
1.000000000000000000e+00	-1.500000000000000000e+01	3.408217484415221321e-04
1.000000000000000000e+00	-1.700000000000000000e+01	7.856853342618208558e-04
1.000000000000000000e+00	-1.900000000000000000e+01	5.968529166138214492e-04
1.000000000000000000e+00	-2.100000000000000000e+01	6.364346405767218329e-04
1.000000000000000000e+00	-2.300000000000000000e+01	5.340301144345360740e-04
1.000000000000000000e+00	-2.500000000000000000e+01	6.170343085993845733e-04
1.000000000000000000e+00	-2.700000000000000000e+01	8.264175007912655246e-04
1.000000000000000000e+00	-2.900000000000000000e+01	1.118030122035706952e-03
3.000000000000000000e+00	-1.000000000000000000e+00	4.429010656774590160e-04
3.000000000000000000e+00	-3.000000000000000000e+00	6.147761412338414999e-04
3.000000000000000000e+00	-5.000000000000000000e+00	5.059264921740691534e-04
3.000000000000000000e+00	-7.000000000000000000e+00	1.697956952718904233e-03
3.000000000000000000e+00	-9.000000000000000000e+00	6.271906038013419504e-04
3.000000000000000000e+00	-1.100000000000000000e+01	5.664334996338116213e-04
3.000000000000000000e+00	-1.300000000000000000e+01	5.369197688369631294e-04
3.000000000000000000e+00	-1.500000000000000000e+01	7.636115654225950067e-04
3.000000000000000000e+00	-1.700000000000000000e+01	7.856853342618208558e-04
3.000000000000000000e+00	-1.900000000000000000e+01	5.968529166138214492e-04
3.000000000000000000e+00	-2.100000000000000000e+01	6.364346405767218329e-04
3.000000000000000000e+00	-2.300000000000000000e+01	5.340301144345360740e-04
3.000000000000000000e+00	-2.500000000000000000e+01	6.170343085993845733e-04
3.000000000000000000e+00	-2.700000000000000000e+01	8.264175007912655246e-04
3.000000000000000000e+00	-2.900000000000000000e+01	1.118030122035706952e-03
5.000000000000000000e+00	-1.000000000000000000e+00	5.449273696518375232e-04
5.000000000000000000e+00	-3.000000000000000000e+00	6.147761412338414999e-04
5.000000000000000000e+00	-5.000000000000000000e+00	5.059264921740691534e-04
5.000000000000000000e+00	-7.000000000000000000e+00	1.697956952718904233e-03
5.000000000000000000e+00	-9.000000000000000000e+00	6.271906038013419504e-04
5.000000000000000000e+00	-1.100000000000000000e+01	5.664334996338116213e-04
5.000000000000000000e+00	-1.300000000000000000e+01	5.369197688369631294e-04
5.000000000000000000e+00	-1.500000000000000000e+01	3.408217484415221321e-04
5.000000000000000000e+00	-1.700000000000000000e+01	7.856853342618208558e-04
5.000000000000000000e+00	-1.900000000000000000e+01	5.968529166138214492e-04
5.000000000000000000e+00	-2.100000000000000000e+01	6.364346405767218329e-04
5.000000000000000000e+00	-2.300000000000000000e+01	5.340301144345360740e-04
5.000000000000000000e+00	-2.500000000000000000e+01	6.170343085993845733e-04
5.000000000000000000e+00	-2.700000000000000000e+01	8.264175007912655246e-04
5.000000000000000000e+00	-2.900000000000000000e+01	1.118030122035706952e-03
7.000000000000000000e+00	-1.000000000000000000e+00	4.429010656774590160e-04
7.000000000000000000e+00	-3.000000000000000000e+00	6.147761412338414999e-04
7.000000000000000000e+00	-5.000000000000000000e+00	5.059264921740691534e-04
7.000000000000000000e+00	-7.000000000000000000e+00	1.697956952718904233e-03
7.000000000000000000e+00	-9.000000000000000000e+00	6.271906038013419504e-04
7.000000000000000000e+00	-1.100000000000000000e+01	5.664334996338116213e-04
7.000000000000000000e+00	-1.300000000000000000e+01	5.369197688369631294e-04
7.000000000000000000e+00	-1.500000000000000000e+01	3.408217484415221321e-04
7.000000000000000000e+00	-1.700000000000000000e+01	7.856853342618208558e-04
7.000000000000000000e+00	-1.900000000000000000e+01	5.968529166138214492e-04
7.000000000000000000e+00	-2.100000000000000000e+01	6.364346405767218329e-04
7.000000000000000000e+00	-2.300000000000000000e+01	5.340301144345360740e-04
7.000000000000000000e+00	-2.500000000000000000e+01	6.170343085993845733e-04
7.000000000000000000e+00	-2.700000000000000000e+01	8.264175007912655246e-04
7.000000000000000000e+00	-2.900000000000000000e+01	1.118030122035706952e-03
9.000000000000000000e+00	-1.000000000000000000e+00	4.429010656774590160e-04
9.000000000000000000e+00	-3.000000000000000000e+00	6.147761412338414999e-04
9.000000000000000000e+00	-5.000000000000000000e+00	5.059264921740691534e-04
9.000000000000000000e+00	-7.000000000000000000e+00	1.697956952718904233e-03
9.000000000000000000e+00	-9.000000000000000000e+00	6.271906038013419504e-04
9.000000000000000000e+00	-1.100000000000000000e+01	5.664334996338116213e-04
9.000000000000000000e+00	-1.300000000000000000e+01	5.369197688369631294e-04
9.000000000000000000e+00	-1.500000000000000000e+01	3.408217484415221321e-04
9.000000000000000000e+00	-1.700000000000000000e+01	7.856853342618208558e-04
9.000000000000000000e+00	-1.900000000000000000e+01	5.968529166138214492e-04
9.000000000000000000e+00	-2.100000000000000000e+01	6.364346405767218329e-04
9.000000000000000000e+00	-2.300000000000000000e+01	5.340301144345360740e-04
9.000000000000000000e+00	-2.500000000000000000e+01	6.170343085993845733e-04
9.000000000000000000e+00	-2.700000000000000000e+01	8.264175007912655246e-04
9.000000000000000000e+00	-2.900000000000000000e+01	1.118030122035706952e-03
1.100000000000000000e+01	-1.000000000000000000e+00	4.429010656774590160e-04
1.100000000000000000e+01	-3.000000000000000000e+00	6.147761412338414999e-04
1.100000000000000000e+01	-5.000000000000000000e+00	5.059264921740691534e-04
1.100000000000000000e+01	-7.000000000000000000e+00	1.697956952718904233e-03
1.100000000000000000e+01	-9.000000000000000000e+00	6.271906038013419504e-04
1.100000000000000000e+01	-1.100000000000000000e+01	5.664334996338116213e-04
1.100000000000000000e+01	-1.300000000000000000e+01	5.369197688369631294e-04
1.100000000000000000e+01	-1.500000000000000000e+01	3.408217484415221321e-04
1.100000000000000000e+01	-1.700000000000000000e+01	7.856853342618208558e-04
1.100000000000000000e+01	-1.900000000000000000e+01	5.968529166138214492e-04
1.100000000000000000e+01	-2.100000000000000000e+01	6.364346405767218329e-04
1.100000000000000000e+01	-2.300000000000000000e+01	5.340301144345360740e-04
1.100000000000000000e+01	-2.500000000000000000e+01	6.170343085993845733e-04
1.100000000000000000e+01	-2.700000000000000000e+01	8.264175007912655246e-04
1.100000000000000000e+01	-2.900000000000000000e+01	1.118030122035706952e-03
1.300000000000000000e+01	-1.000000000000000000e+00	4.429010656774590160e-04
1.300000000000000000e+01	-3.000000000000000000e+00	6.147761412338414999e-04
1.300000000000000000e+01	-5.000000000000000000e+00	5.059264921740691534e-04
1.300000000000000000e+01	-7.000000000000000000e+00	1.697956952718904233e-03
1.300000000000000000e+01	-9.000000000000000000e+00	6.271906038013419504e-04
1.300000000000000000e+01	-1.100000000000000000e+01	5.664334996338116213e-04
1.300000000000000000e+01	-1.300000000000000000e+01	5.369197688369631294e-04
1.300000000000000000e+01	-1.500000000000000000e+01	3.408217484415221321e-04
1.300000000000000000e+01	-1.700000000000000000e+01	7.856853342618208558e-04
1.300000000000000000e+01	-1.900000000000000000e+01	5.968529166138214492e-04
1.300000000000000000e+01	-2.100000000000000000e+01	6.364346405767218329e-04
1.300000000000000000e+01	-2.300000000000000000e+01	5.340301144345360740e-04
1.300000000000000000e+01	-2.500000000000000000e+01	6.170343085993845733e-04
1.300000000000000000e+01	-2.700000000000000000e+01	8.264175007912655246e-04
1.300000000000000000e+01	-2.900000000000000000e+01	1.118030122035706952e-03
1.500000000000000000e+01	-1.000000000000000000e+00	4.429010656774590160e-04
1.500000000000000000e+01	-3.000000000000000000e+00	6.147761412338414999e-04
1.500000000000000000e+01	-5.000000000000000000e+00	5.059264921740691534e-04
1.500000000000000000e+01	-7.000000000000000000e+00	1.697956952718904233e-03
1.500000000000000000e+01	-9.000000000000000000e+00	6.271906038013419504e-04
1.500000000000000000e+01	-1.100000000000000000e+01	5.664334996338116213e-04
1.500000000000000000e+01	-1.300000000000000000e+01	5.369197688369631294e-04
1.500000000000000000e+01	-1.500000000000000000e+01	3.408217484415221321e-04
1.500000000000000000e+01	-1.700000000000000000e+01	7.856853342618208558e-04
1.500000000000000000e+01	-1.900000000000000000e+01	5.968529166138214492e-04
1.500000000000000000e+01	-2.100000000000000000e+01	6.364346405767218329e-04
1.500000000000000000e+01	-2.300000000000000000e+01	5.340301144345360740e-04
1.500000000000000000e+01	-2.500000000000000000e+01	6.170343085993845733e-04
1.500000000000000000e+01	-2.700000000000000000e+01	8.264175007912655246e-04
1.500000000000000000e+01	-2.900000000000000000e+01	1.118030122035706952e-03
1.700000000000000000e+01	-1.000000000000000000e+00	4.429010656774590160e-04
1.700000000000000000e+01	-3.000000000000000000e+00	6.147761412338414999e-04
1.700000000000000000e+01	-5.000000000000000000e+00	5.059264921740691534e-04
1.700000000000000000e+01	-7.000000000000000000e+00	1.697956952718904233e-03
1.700000000000000000e+01	-9.000000000000000000e+00	6.271906038013419504e-04
1.700000000000000000e+01	-1.100000000000000000e+01	5.664334996338116213e-04
1.700000000000000000e+01	-1.300000000000000000e+01	5.369197688369631294e-04
1.700000000000000000e+01	-1.500000000000000000e+01	3.408217484415221321e-04
1.700000000000000000e+01	-1.700000000000000000e+01	7.856853342618208558e-04
1.700000000000000000e+01	-1.900000000000000000e+01	5.968529166138214492e-04
1.700000000000000000e+01	-2.100000000000000000e+01	6.364346405767218329e-04
1.700000000000000000e+01	-2.300000000000000000e+01	5.340301144345360740e-04
1.700000000000000000e+01	-2.500000000000000000e+01	6.170343085993845733e-04
1.700000000000000000e+01	-2.700000000000000000e+01	8.264175007912655246e-04
1.700000000000000000e+01	-2.900000000000000000e+01	1.118030122035706952e-03
1.900000000000000000e+01	-1.000000000000000000e+00	4.429010656774590160e-04
1.900000000000000000e+01	-3.000000000000000000e+00	6.147761412338414999e-04
1.900000000000000000e+01	-5.000000000000000000e+00	5.059264921740691534e-04
1.900000000000000000e+01	-7.000000000000000000e+00	1.697956952718904233e-03
1.900000000000000000e+01	-9.000000000000000000e+00	6.271906038013419504e-04
1.900000000000000000e+01	-1.100000000000000000e+01	5.664334996338116213e-04
1.900000000000000000e+01	-1.300000000000000000e+01	5.369197688369631294e-04
1.900000000000000000e+01	-1.500000000000000000e+01	3.408217484415221321e-04
1.900000000000000000e+01	-1.700000000000000000e+01	7.856853342618208558e-04
1.900000000000000000e+01	-1.900000000000000000e+01	5.968529166138214492e-04
1.900000000000000000e+01	-2.100000000000000000e+01	6.364346405767218329e-04
1.900000000000000000e+01	-2.300000000000000000e+01	5.340301144345360740e-04
1.900000000000000000e+01	-2.500000000000000000e+01	6.170343085993845733e-04
1.900000000000000000e+01	-2.700000000000000000e+01	8.264175007912655246e-04
1.900000000000000000e+01	-2.900000000000000000e+01	1.118030122035706952e-03
2.100000000000000000e+01	-1.000000000000000000e+00	4.429010656774590160e-04
2.100000000000000000e+01	-3.000000000000000000e+00	6.147761412338414999e-04
2.100000000000000000e+01	-5.000000000000000000e+00	5.059264921740691534e-04
2.100000000000000000e+01	-7.000000000000000000e+00	1.697956952718904233e-03
2.100000000000000000e+01	-9.000000000000000000e+00	6.271906038013419504e-04
2.100000000000000000e+01	-1.100000000000000000e+01	5.664334996338116213e-04
2.100000000000000000e+01	-1.300000000000000000e+01	5.369197688369631294e-04
2.100000000000000000e+01	-1.500000000000000000e+01	3.408217484415221321e-04
2.100000000000000000e+01	-1.700000000000000000e+01	7.856853342618208558e-04
2.100000000000000000e+01	-1.900000000000000000e+01	5.968529166138214492e-04
2.100000000000000000e+01	-2.100000000000000000e+01	6.364346405767218329e-04
2.100000000000000000e+01	-2.300000000000000000e+01	5.340301144345360740e-04
2.100000000000000000e+01	-2.500000000000000000e+01	6.170343085993845733e-04
2.100000000000000000e+01	-2.700000000000000000e+01	8.264175007912655246e-04
2.100000000000000000e+01	-2.900000000000000000e+01	1.118030122035706952e-03
2.300000000000000000e+01	-1.000000000000000000e+00	4.429010656774590160e-04
2.300000000000000000e+01	-3.000000000000000000e+00	6.147761412338414999e-04
2.300000000000000000e+01	-5.000000000000000000e+00	5.059264921740691534e-04
2.300000000000000000e+01	-7.000000000000000000e+00	1.697956952718904233e-03
2.300000000000000000e+01	-9.000000000000000000e+00	6.271906038013419504e-04
2.300000000000000000e+01	-1.100000000000000000e+01	5.664334996338116213e-04
2.300000000000000000e+01	-1.300000000000000000e+01	5.369197688369631294e-04
2.300000000000000000e+01	-1.500000000000000000e+01	3.408217484415221321e-04
2.300000000000000000e+01	-1.700000000000000000e+01	7.856853342618208558e-04
2.300000000000000000e+01	-1.900000000000000000e+01	5.968529166138214492e-04
2.300000000000000000e+01	-2.100000000000000000e+01	6.364346405767218329e-04
2.300000000000000000e+01	-2.300000000000000000e+01	5.340301144345360740e-04
2.300000000000000000e+01	-2.500000000000000000e+01	6.170343085993845733e-04
2.300000000000000000e+01	-2.700000000000000000e+01	8.264175007912655246e-04
2.300000000000000000e+01	-2.900000000000000000e+01	1.118030122035706952e-03
2.500000000000000000e+01	-1.000000000000000000e+00	4.429010656774590160e-04
2.500000000000000000e+01	-3.000000000000000000e+00	6.147761412338414999e-04
2.500000000000000000e+01	-5.000000000000000000e+00	5.059264921740691534e-04
2.500000000000000000e+01	-7.000000000000000000e+00	1.697956952718904233e-03
2.500000000000000000e+01	-9.000000000000000000e+00	6.271906038013419504e-04
2.500000000000000000e+01	-1.100000000000000000e+01	5.664334996338116213e-04
2.500000000000000000e+01	-1.300000000000000000e+01	5.369197688369631294e-04
2.500000000000000000e+01	-1.500000000000000000e+01	3.408217484415221321e-04
2.500000000000000000e+01	-1.700000000000000000e+01	7.856853342618208558e-04
2.500000000000000000e+01	-1.900000000000000000e+01	5.968529166138214492e-04
2.500000000000000000e+01	-2.100000000000000000e+01	6.364346405767218329e-04
2.500000000000000000e+01	-2.300000000000000000e+01	5.340301144345360740e-04
2.500000000000000000e+01	-2.500000000000000000e+01	6.170343085993845733e-04
2.500000000000000000e+01	-2.700000000000000000e+01	8.264175007912655246e-04
2.500000000000000000e+01	-2.900000000000000000e+01	1.118030122035706952e-03
2.700000000000000000e+01	-1.000000000000000000e+00	4.429010656774590160e-04
2.700000000000000000e+01	-3.000000000000000000e+00	6.147761412338414999e-04
2.700000000000000000e+01	-5.000000000000000000e+00	5.059264921740691534e-04
2.700000000000000000e+01	-7.000000000000000000e+00	1.697956952718904233e-03
2.700000000000000000e+01	-9.000000000000000000e+00	6.271906038013419504e-04
2.700000000000000000e+01	-1.100000000000000000e+01	5.664334996338116213e-04
2.700000000000000000e+01	-1.300000000000000000e+01	5.369197688369631294e-04
2.700000000000000000e+01	-1.500000000000000000e+01	3.408217484415221321e-04
2.700000000000000000e+01	-1.700000000000000000e+01	7.856853342618208558e-04
2.700000000000000000e+01	-1.900000000000000000e+01	5.968529166138214492e-04
2.700000000000000000e+01	-2.100000000000000000e+01	6.364346405767218329e-04
2.700000000000000000e+01	-2.300000000000000000e+01	5.340301144345360740e-04
2.700000000000000000e+01	-2.500000000000000000e+01	6.170343085993845733e-04
2.700000000000000000e+01	-2.700000000000000000e+01	8.264175007912655246e-04
2.700000000000000000e+01	-2.900000000000000000e+01	1.118030122035706952e-03
2.900000000000000000e+01	-1.000000000000000000e+00	4.429010656774590160e-04
2.900000000000000000e+01	-3.000000000000000000e+00	6.147761412338414999e-04
2.900000000000000000e+01	-5.000000000000000000e+00	5.059264921740691534e-04
2.900000000000000000e+01	-7.000000000000000000e+00	1.697956952718904233e-03
2.900000000000000000e+01	-9.000000000000000000e+00	6.271906038013419504e-04
2.900000000000000000e+01	-1.100000000000000000e+01	5.664334996338116213e-04
2.900000000000000000e+01	-1.300000000000000000e+01	5.369197688369631294e-04
2.900000000000000000e+01	-1.500000000000000000e+01	3.408217484415221321e-04
2.900000000000000000e+01	-1.700000000000000000e+01	7.856853342618208558e-04
2.900000000000000000e+01	-1.900000000000000000e+01	5.968529166138214492e-04
2.900000000000000000e+01	-2.100000000000000000e+01	6.364346405767218329e-04
2.900000000000000000e+01	-2.300000000000000000e+01	5.340301144345360740e-04
2.900000000000000000e+01	-2.500000000000000000e+01	6.170343085993845733e-04
2.900000000000000000e+01	-2.700000000000000000e+01	8.264175007912655246e-04
2.900000000000000000e+01	-2.900000000000000000e+01	1.118030122035706952e-03


==> data/case_2_0_gcat_fs_sum.dat <==
1.000000000000000000e+00	1.000000000000000000e+00	1.701893972535639676e-02
1.000000000000000000e+00	3.000000000000000000e+00	1.958997988976229898e-02
1.000000000000000000e+00	5.000000000000000000e+00	1.854746287836261942e-02
1.000000000000000000e+00	7.000000000000000000e+00	2.656246131306705394e-02
1.000000000000000000e+00	9.000000000000000000e+00	2.082110199236519854e-02
1.000000000000000000e+00	1.100000000000000000e+01	1.675821890631623567e-02
1.000000000000000000e+00	1.300000000000000000e+01	1.685532405078227214e-02
1.000000000000000000e+00	1.500000000000000000e+01	1.380948420401639787e-02
1.000000000000000000e+00	1.700000000000000000e+01	2.260502121638308104e-02
1.000000000000000000e+00	1.900000000000000000e+01	2.141979470060695334e-02
1.000000000000000000e+00	2.100000000000000000e+01	1.932495623737673363e-02
1.000000000000000000e+00	2.300000000000000000e+01	1.694631412068425824e-02
1.000000000000000000e+00	2.500000000000000000e+01	2.112949944015207748e-02
1.000000000000000000e+00	2.700000000000000000e+01	2.005329489038754076e-02
1.000000000000000000e+00	2.900000000000000000e+01	2.581926754085550613e-02
3.000000000000000000e+00	1.000000000000000000e+00	1.715208144340585328e-02
3.000000000000000000e+00	3.000000000000000000e+00	1.953851835384035063e-02
3.000000000000000000e+00	5.000000000000000000e+00	1.852889813690694609e-02
3.000000000000000000e+00	7.000000000000000000e+00	2.593235101269164566e-02
3.000000000000000000e+00	9.000000000000000000e+00	2.089508123980654553e-02
3.000000000000000000e+00	1.100000000000000000e+01	1.677964112880481196e-02
3.000000000000000000e+00	1.300000000000000000e+01	1.696424467908319578e-02
3.000000000000000000e+00	1.500000000000000000e+01	1.453551575027622889e-02
3.000000000000000000e+00	1.700000000000000000e+01	2.234948445813689233e-02
3.000000000000000000e+00	1.900000000000000000e+01	2.146528311411932677e-02
3.000000000000000000e+00	2.100000000000000000e+01	1.932836029581586068e-02
3.000000000000000000e+00	2.300000000000000000e+01	1.694013599817267846e-02
3.000000000000000000e+00	2.500000000000000000e+01	2.108824842475276462e-02
3.000000000000000000e+00	2.700000000000000000e+01	2.031117954198191633e-02
3.000000000000000000e+00	2.900000000000000000e+01	2.586849700286242282e-02
5.000000000000000000e+00	1.000000000000000000e+00	1.752940808895853131e-02
5.000000000000000000e+00	3.000000000000000000e+00	1.981250672045931083e-02
5.000000000000000000e+00	5.000000000000000000e+00	1.870409296857422632e-02
5.000000000000000000e+00	7.000000000000000000e+00	2.648982424617885023e-02
5.000000000000000000e+00	9.000000000000000000e+00	2.072382791686355752e-02
5.000000000000000000e+00	1.100000000000000000e+01	1.676958367540937189e-02
5.000000000000000000e+00	1.300000000000000000e+01	1.691848535424322897e-02
5.000000000000000000e+00	1.500000000000000000e+01	1.377630499531301567e-02
5.000000000000000000e+00	1.700000000000000000e+01	2.227780597802420104e-02
5.000000000000000000e+00	1.900000000000000000e+01	2.151407800298099637e-02
5.000000000000000000e+00	2.100000000000000000e+01	1.934045766916181464e-02
5.000000000000000000e+00	2.300000000000000000e+01	1.689471638752171323e-02
5.000000000000000000e+00	2.500000000000000000e+01	2.109106515115022340e-02
5.000000000000000000e+00	2.700000000000000000e+01	2.023502749059602479e-02
5.000000000000000000e+00	2.900000000000000000e+01	2.571268760310485568e-02
7.000000000000000000e+00	1.000000000000000000e+00	1.699377317439476620e-02
7.000000000000000000e+00	3.000000000000000000e+00	1.960283280752683766e-02
7.000000000000000000e+00	5.000000000000000000e+00	1.855050027090898723e-02
7.000000000000000000e+00	7.000000000000000000e+00	2.621583268665683697e-02
7.000000000000000000e+00	9.000000000000000000e+00	2.072246917994124971e-02
7.000000000000000000e+00	1.100000000000000000e+01	1.686385550846636328e-02
7.000000000000000000e+00	1.300000000000000000e+01	1.685691325060156842e-02
7.000000000000000000e+00	1.500000000000000000e+01	1.386450823616458550e-02
7.000000000000000000e+00	1.700000000000000000e+01	2.227089634303025534e-02
7.000000000000000000e+00	1.900000000000000000e+01	2.144438714369867327e-02
7.000000000000000000e+00	2.100000000000000000e+01	1.932600691073416144e-02
7.000000000000000000e+00	2.300000000000000000e+01	1.687865602164650980e-02
7.000000000000000000e+00	2.500000000000000000e+01	2.117730641934878477e-02
7.000000000000000000e+00	2.700000000000000000e+01	2.006053517989925261e-02
7.000000000000000000e+00	2.900000000000000000e+01	2.571712954029314879e-02
9.000000000000000000e+00	1.000000000000000000e+00	1.702487726856127814e-02
9.000000000000000000e+00	3.000000000000000000e+00	1.953623853236874375e-02
9.000000000000000000e+00	5.000000000000000000e+00	1.863207034078895319e-02
9.000000000000000000e+00	7.000000000000000000e+00	2.592468325668884077e-02
9.000000000000000000e+00	9.000000000000000000e+00	2.091019866045651376e-02
9.000000000000000000e+00	1.100000000000000000e+01	1.676415968178712745e-02
9.000000000000000000e+00	1.300000000000000000e+01	1.685209180637481374e-02
9.000000000000000000e+00	1.500000000000000000e+01	1.379554519166248383e-02
9.000000000000000000e+00	1.700000000000000000e+01	2.228698470992651615e-02
9.000000000000000000e+00	1.900000000000000000e+01	2.149031596834283242e-02
9.000000000000000000e+00	2.100000000000000000e+01	1.946187267478194372e-02
9.000000000000000000e+00	2.300000000000000000e+01	1.689189828162751539e-02
9.000000000000000000e+00	2.500000000000000000e+01	2.109023116194697067e-02
9.000000000000000000e+00	2.700000000000000000e+01	2.011857170897091152e-02
9.000000000000000000e+00	2.900000000000000000e+01	2.570924886800218800e-02
1.100000000000000000e+01	1.000000000000000000e+00	1.699190569561603859e-02
1.100000000000000000e+01	3.000000000000000000e+00	1.962485667361191233e-02
1.100000000000000000e+01	5.000000000000000000e+00	1.860853864574218974e-02
1.100000000000000000e+01	7.000000000000000000e+00	2.592603571817808650e-02
1.100000000000000000e+01	9.000000000000000000e+00	2.072298261482630188e-02
1.100000000000000000e+01	1.100000000000000000e+01	1.677770759567076553e-02
1.100000000000000000e+01	1.300000000000000000e+01	1.685115909257905997e-02
1.100000000000000000e+01	1.500000000000000000e+01	1.384535201219816436e-02
1.100000000000000000e+01	1.700000000000000000e+01	2.223228968099366654e-02
1.100000000000000000e+01	1.900000000000000000e+01	2.144311739360049707e-02
1.100000000000000000e+01	2.100000000000000000e+01	1.933177285057818828e-02
1.100000000000000000e+01	2.300000000000000000e+01	1.688545789627560190e-02
1.100000000000000000e+01	2.500000000000000000e+01	2.109178876588435614e-02
1.100000000000000000e+01	2.700000000000000000e+01	2.009429670935425349e-02
1.100000000000000000e+01	2.900000000000000000e+01	2.570963794785741108e-02
1.300000000000000000e+01	1.000000000000000000e+00	1.701894387681623932e-02
1.300000000000000000e+01	3.000000000000000000e+00	1.954433456048088047e-02
1.300000000000000000e+01	5.000000000000000000e+00	1.857877157121867739e-02
1.300000000000000000e+01	7.000000000000000000e+00	2.593477188566262193e-02
1.300000000000000000e+01	9.000000000000000000e+00	2.072508543632833877e-02
1.300000000000000000e+01	1.100000000000000000e+01	1.677548984259669140e-02
1.300000000000000000e+01	1.300000000000000000e+01	1.685314015572747515e-02
1.300000000000000000e+01	1.500000000000000000e+01	1.379855850584688071e-02
1.300000000000000000e+01	1.700000000000000000e+01	2.227448923501507139e-02
1.300000000000000000e+01	1.900000000000000000e+01	2.139917051028117356e-02
1.300000000000000000e+01	2.100000000000000000e+01	1.947498361572397307e-02
1.300000000000000000e+01	2.300000000000000000e+01	1.693494400721262672e-02
1.300000000000000000e+01	2.500000000000000000e+01	2.111616562139517761e-02
1.300000000000000000e+01	2.700000000000000000e+01	2.006353854357234567e-02
1.300000000000000000e+01	2.900000000000000000e+01	2.571710060206067183e-02
1.500000000000000000e+01	1.000000000000000000e+00	1.698537036485148199e-02
1.500000000000000000e+01	3.000000000000000000e+00	1.975016199165624542e-02
1.500000000000000000e+01	5.000000000000000000e+00	1.854005718034512640e-02
1.500000000000000000e+01	7.000000000000000000e+00	2.594619627092642489e-02
1.500000000000000000e+01	9.000000000000000000e+00	2.077292965511601253e-02
1.500000000000000000e+01	1.100000000000000000e+01	1.675727390652781423e-02
1.500000000000000000e+01	1.300000000000000000e+01	1.691545856219911492e-02
1.500000000000000000e+01	1.500000000000000000e+01	1.379530072733392565e-02
1.500000000000000000e+01	1.700000000000000000e+01	2.223224189352923652e-02
1.500000000000000000e+01	1.900000000000000000e+01	2.153811574589981070e-02
1.500000000000000000e+01	2.100000000000000000e+01	1.933219372052885632e-02
1.500000000000000000e+01	2.300000000000000000e+01	1.687524195517253744e-02
1.500000000000000000e+01	2.500000000000000000e+01	2.109892679015867856e-02
1.500000000000000000e+01	2.700000000000000000e+01	2.005776808067638584e-02
1.500000000000000000e+01	2.900000000000000000e+01	2.571020483822694658e-02
1.700000000000000000e+01	1.000000000000000000e+00	1.701524914542695832e-02
1.700000000000000000e+01	3.000000000000000000e+00	1.958195732430279001e-02
1.700000000000000000e+01	5.000000000000000000e+00	1.852780116305319247e-02
1.700000000000000000e+01	7.000000000000000000e+00	2.595858088254221485e-02
1.700000000000000000e+01	9.000000000000000000e+00	2.071968116245703762e-02
1.700000000000000000e+01	1.100000000000000000e+01	1.684671844960283771e-02
1.700000000000000000e+01	1.300000000000000000e+01	1.685166189672560044e-02
1.700000000000000000e+01	1.500000000000000000e+01	1.377644866101745968e-02
1.700000000000000000e+01	1.700000000000000000e+01	2.231569740685968029e-02
1.700000000000000000e+01	1.900000000000000000e+01	2.141095227589429051e-02
1.700000000000000000e+01	2.100000000000000000e+01	1.932897043175696439e-02
1.700000000000000000e+01	2.300000000000000000e+01	1.696412850287187801e-02
1.700000000000000000e+01	2.500000000000000000e+01	2.127224536975624858e-02
1.700000000000000000e+01	2.700000000000000000e+01	2.025077445225331729e-02
1.700000000000000000e+01	2.900000000000000000e+01	2.612063464084157793e-02
1.900000000000000000e+01	1.000000000000000000e+00	1.700696531669687595e-02
1.900000000000000000e+01	3.000000000000000000e+00	1.959794820564697559e-02
1.900000000000000000e+01	5.000000000000000000e+00	1.852922627739350681e-02
1.900000000000000000e+01	7.000000000000000000e+00	2.594255229516617689e-02
1.900000000000000000e+01	9.000000000000000000e+00	2.073437585267545735e-02
1.900000000000000000e+01	1.100000000000000000e+01	1.676006965894050182e-02
1.900000000000000000e+01	1.300000000000000000e+01	1.685646502310333972e-02
1.900000000000000000e+01	1.500000000000000000e+01	1.377418267279661990e-02
1.900000000000000000e+01	1.700000000000000000e+01	2.246619400988603132e-02
1.900000000000000000e+01	1.900000000000000000e+01	2.139579486008358344e-02
1.900000000000000000e+01	2.100000000000000000e+01	1.932463825947827729e-02
1.900000000000000000e+01	2.300000000000000000e+01	1.687463387467325049e-02
1.900000000000000000e+01	2.500000000000000000e+01	2.115324027247367233e-02
1.900000000000000000e+01	2.700000000000000000e+01	2.012670491620305313e-02
1.900000000000000000e+01	2.900000000000000000e+01	2.575529397382547714e-02
2.100000000000000000e+01	1.000000000000000000e+00	1.700969277015107473e-02
2.100000000000000000e+01	3.000000000000000000e+00	1.955864696419995497e-02
2.100000000000000000e+01	5.000000000000000000e+00	1.855226816117205857e-02
2.100000000000000000e+01	7.000000000000000000e+00	2.601833672987008406e-02
2.100000000000000000e+01	9.000000000000000000e+00	2.072082556845122880e-02
2.100000000000000000e+01	1.100000000000000000e+01	1.675759137245980135e-02
2.100000000000000000e+01	1.300000000000000000e+01	1.685138881127179467e-02
2.100000000000000000e+01	1.500000000000000000e+01	1.380796447272758520e-02
2.100000000000000000e+01	1.700000000000000000e+01	2.223738519466222918e-02
2.100000000000000000e+01	1.900000000000000000e+01	2.139704490401750370e-02
2.100000000000000000e+01	2.100000000000000000e+01	1.944144395094604683e-02
2.100000000000000000e+01	2.300000000000000000e+01	1.689415802268290356e-02
2.100000000000000000e+01	2.500000000000000000e+01	2.125769172645997074e-02
2.100000000000000000e+01	2.700000000000000000e+01	2.046285656130009123e-02
2.100000000000000000e+01	2.900000000000000000e+01	2.570607627961041253e-02
2.300000000000000000e+01	1.000000000000000000e+00	1.700963302590685622e-02
2.300000000000000000e+01	3.000000000000000000e+00	1.960603961701035125e-02
2.300000000000000000e+01	5.000000000000000000e+00	1.860002757062662049e-02
2.300000000000000000e+01	7.000000000000000000e+00	2.594453468086932446e-02
2.300000000000000000e+01	9.000000000000000000e+00	2.071844307668668783e-02
2.300000000000000000e+01	1.100000000000000000e+01	1.677960623170515753e-02
2.300000000000000000e+01	1.300000000000000000e+01	1.685110455123828288e-02
2.300000000000000000e+01	1.500000000000000000e+01	1.384902761780426594e-02
2.300000000000000000e+01	1.700000000000000000e+01	2.273392220306202915e-02
2.300000000000000000e+01	1.900000000000000000e+01	2.139184776413838307e-02
2.300000000000000000e+01	2.100000000000000000e+01	1.932455664899590531e-02
2.300000000000000000e+01	2.300000000000000000e+01	1.688732770224810054e-02
2.300000000000000000e+01	2.500000000000000000e+01	2.110114331681867128e-02
2.300000000000000000e+01	2.700000000000000000e+01	2.014871687635277908e-02
2.300000000000000000e+01	2.900000000000000000e+01	2.575418331802836747e-02
2.500000000000000000e+01	1.000000000000000000e+00	1.698709135338272169e-02
2.500000000000000000e+01	3.000000000000000000e+00	1.962078830322555589e-02
2.500000000000000000e+01	5.000000000000000000e+00	1.853067675453057284e-02
2.500000000000000000e+01	7.000000000000000000e+00	2.597779883233619636e-02
2.500000000000000000e+01	9.000000000000000000e+00	2.078952116528465233e-02
2.500000000000000000e+01	1.100000000000000000e+01	1.680973563124910086e-02
2.500000000000000000e+01	1.300000000000000000e+01	1.685111315125875642e-02
2.500000000000000000e+01	1.500000000000000000e+01	1.378758404946323068e-02
2.500000000000000000e+01	1.700000000000000000e+01	2.223815603411360975e-02
2.500000000000000000e+01	1.900000000000000000e+01	2.142630926091526611e-02
2.500000000000000000e+01	2.100000000000000000e+01	1.933316886592750805e-02
2.500000000000000000e+01	2.300000000000000000e+01	1.699845833464652678e-02
2.500000000000000000e+01	2.500000000000000000e+01	2.109610659568783575e-02
2.500000000000000000e+01	2.700000000000000000e+01	2.007579874212650495e-02
2.500000000000000000e+01	2.900000000000000000e+01	2.571002034187896967e-02
2.700000000000000000e+01	1.000000000000000000e+00	1.700940594909883252e-02
2.700000000000000000e+01	3.000000000000000000e+00	1.962140503310094708e-02
2.700000000000000000e+01	5.000000000000000000e+00	1.857032546019676822e-02
2.700000000000000000e+01	7.000000000000000000e+00	2.596889110505262721e-02
2.700000000000000000e+01	9.000000000000000000e+00	2.071786148986287657e-02
2.700000000000000000e+01	1.100000000000000000e+01	1.681355650702398563e-02
2.700000000000000000e+01	1.300000000000000000e+01	1.685403457179623921e-02
2.700000000000000000e+01	1.500000000000000000e+01	1.386112745976730842e-02
2.700000000000000000e+01	1.700000000000000000e+01	2.223339418974901172e-02
2.700000000000000000e+01	1.900000000000000000e+01	2.147130402030206220e-02
2.700000000000000000e+01	2.100000000000000000e+01	1.932453305861625559e-02
2.700000000000000000e+01	2.300000000000000000e+01	1.688482766007015634e-02
2.700000000000000000e+01	2.500000000000000000e+01	2.109913313010558511e-02
2.700000000000000000e+01	2.700000000000000000e+01	2.008611954314121206e-02
2.700000000000000000e+01	2.900000000000000000e+01	2.581382112859920142e-02
2.900000000000000000e+01	1.000000000000000000e+00	1.722986177085750192e-02
2.900000000000000000e+01	3.000000000000000000e+00	1.958070700907854622e-02
2.900000000000000000e+01	5.000000000000000000e+00	1.852918633039246643e-02
2.900000000000000000e+01	7.000000000000000000e+00	2.614363142097486659e-02
2.900000000000000000e+01	9.000000000000000000e+00	2.078841408497922316e-02
2.900000000000000000e+01	1.100000000000000000e+01	1.677235825230694033e-02
2.900000000000000000e+01	1.300000000000000000e+01	1.689268073022498484e-02
2.900000000000000000e+01	1.500000000000000000e+01	1.377345997657530852e-02
2.900000000000000000e+01	1.700000000000000000e+01	2.240919108777550406e-02
2.900000000000000000e+01	1.900000000000000000e+01	2.139187418780363892e-02
2.900000000000000000e+01	2.100000000000000000e+01	1.932470325048285531e-02
2.900000000000000000e+01	2.300000000000000000e+01	1.692748060207560634e-02
2.900000000000000000e+01	2.500000000000000000e+01	2.108836994871476911e-02
2.900000000000000000e+01	2.700000000000000000e+01	2.005453857173145060e-02
2.900000000000000000e+01	2.900000000000000000e+01	2.570835627916556732e-02


==> data/case_2_0_gcat_mi_max.dat <==
1.000000000000000000e+00	-1.000000000000000000e+00	2.229542323780608903e-02
1.000000000000000000e+00	-3.000000000000000000e+00	2.201498207144969577e-02
1.000000000000000000e+00	-5.000000000000000000e+00	2.755219119009555406e-02
1.000000000000000000e+00	-7.000000000000000000e+00	2.472420957451371137e-02
1.000000000000000000e+00	-9.000000000000000000e+00	2.320101528074403063e-02
1.000000000000000000e+00	-1.100000000000000000e+01	3.135697490903033291e-02
1.000000000000000000e+00	-1.300000000000000000e+01	2.968098545999398041e-02
1.000000000000000000e+00	-1.500000000000000000e+01	2.619422266028270663e-02
1.000000000000000000e+00	-1.700000000000000000e+01	2.306668233125774847e-02
1.000000000000000000e+00	-1.900000000000000000e+01	3.005199264878744003e-02
1.000000000000000000e+00	-2.100000000000000000e+01	2.805278281741996338e-02
1.000000000000000000e+00	-2.300000000000000000e+01	2.735589096872859116e-02
1.000000000000000000e+00	-2.500000000000000000e+01	3.318436771526722673e-02
1.000000000000000000e+00	-2.700000000000000000e+01	2.040275001698588220e-02
1.000000000000000000e+00	-2.900000000000000000e+01	2.310811459549766411e-02
3.000000000000000000e+00	-1.000000000000000000e+00	2.229542323780608903e-02
3.000000000000000000e+00	-3.000000000000000000e+00	2.201498207144969577e-02
3.000000000000000000e+00	-5.000000000000000000e+00	2.755219119009555406e-02
3.000000000000000000e+00	-7.000000000000000000e+00	2.472420957451371137e-02
3.000000000000000000e+00	-9.000000000000000000e+00	2.320101528074403063e-02
3.000000000000000000e+00	-1.100000000000000000e+01	3.135697490903033291e-02
3.000000000000000000e+00	-1.300000000000000000e+01	2.968098545999398041e-02
3.000000000000000000e+00	-1.500000000000000000e+01	2.619422266028270663e-02
3.000000000000000000e+00	-1.700000000000000000e+01	2.306668233125774847e-02
3.000000000000000000e+00	-1.900000000000000000e+01	3.005199264878744003e-02
3.000000000000000000e+00	-2.100000000000000000e+01	2.805278281741996338e-02
3.000000000000000000e+00	-2.300000000000000000e+01	2.735589096872859116e-02
3.000000000000000000e+00	-2.500000000000000000e+01	3.318436771526722673e-02
3.000000000000000000e+00	-2.700000000000000000e+01	2.040275001698588220e-02
3.000000000000000000e+00	-2.900000000000000000e+01	2.310811459549766411e-02
5.000000000000000000e+00	-1.000000000000000000e+00	2.216916061154350359e-02
5.000000000000000000e+00	-3.000000000000000000e+00	2.201498207144969577e-02
5.000000000000000000e+00	-5.000000000000000000e+00	2.755219119009555406e-02
5.000000000000000000e+00	-7.000000000000000000e+00	2.472420957451371137e-02
5.000000000000000000e+00	-9.000000000000000000e+00	2.320101528074403063e-02
5.000000000000000000e+00	-1.100000000000000000e+01	3.135697490903033291e-02
5.000000000000000000e+00	-1.300000000000000000e+01	2.968098545999398041e-02
5.000000000000000000e+00	-1.500000000000000000e+01	2.619422266028270663e-02
5.000000000000000000e+00	-1.700000000000000000e+01	2.306668233125774847e-02
5.000000000000000000e+00	-1.900000000000000000e+01	3.005199264878744003e-02
5.000000000000000000e+00	-2.100000000000000000e+01	2.805278281741996338e-02
5.000000000000000000e+00	-2.300000000000000000e+01	2.735589096872859116e-02
5.000000000000000000e+00	-2.500000000000000000e+01	3.318436771526722673e-02
5.000000000000000000e+00	-2.700000000000000000e+01	2.040275001698588220e-02
5.000000000000000000e+00	-2.900000000000000000e+01	2.310811459549766411e-02
7.000000000000000000e+00	-1.000000000000000000e+00	2.229542323780608903e-02
7.000000000000000000e+00	-3.000000000000000000e+00	2.201498207144969577e-02
7.000000000000000000e+00	-5.000000000000000000e+00	2.755219119009555406e-02
7.000000000000000000e+00	-7.000000000000000000e+00	2.472420957451371137e-02
7.000000000000000000e+00	-9.000000000000000000e+00	2.320101528074403063e-02
7.000000000000000000e+00	-1.100000000000000000e+01	3.135697490903033291e-02
7.000000000000000000e+00	-1.300000000000000000e+01	2.968098545999398041e-02
7.000000000000000000e+00	-1.500000000000000000e+01	2.619422266028270663e-02
7.000000000000000000e+00	-1.700000000000000000e+01	2.306668233125774847e-02
7.000000000000000000e+00	-1.900000000000000000e+01	3.005199264878744003e-02
7.000000000000000000e+00	-2.100000000000000000e+01	2.805278281741996338e-02
7.000000000000000000e+00	-2.300000000000000000e+01	2.735589096872859116e-02
7.000000000000000000e+00	-2.500000000000000000e+01	3.318436771526722673e-02
7.000000000000000000e+00	-2.700000000000000000e+01	2.040275001698588220e-02
7.000000000000000000e+00	-2.900000000000000000e+01	2.310811459549766411e-02
9.000000000000000000e+00	-1.000000000000000000e+00	2.216916061154350359e-02
9.000000000000000000e+00	-3.000000000000000000e+00	2.201498207144969577e-02
9.000000000000000000e+00	-5.000000000000000000e+00	2.755219119009555406e-02
9.000000000000000000e+00	-7.000000000000000000e+00	2.472420957451371137e-02
9.000000000000000000e+00	-9.000000000000000000e+00	2.320101528074403063e-02
9.000000000000000000e+00	-1.100000000000000000e+01	3.135697490903033291e-02
9.000000000000000000e+00	-1.300000000000000000e+01	2.968098545999398041e-02
9.000000000000000000e+00	-1.500000000000000000e+01	2.619422266028270663e-02
9.000000000000000000e+00	-1.700000000000000000e+01	2.306668233125774847e-02
9.000000000000000000e+00	-1.900000000000000000e+01	3.005199264878744003e-02
9.000000000000000000e+00	-2.100000000000000000e+01	2.805278281741996338e-02
9.000000000000000000e+00	-2.300000000000000000e+01	2.735589096872859116e-02
9.000000000000000000e+00	-2.500000000000000000e+01	3.318436771526722673e-02
9.000000000000000000e+00	-2.700000000000000000e+01	2.040275001698588220e-02
9.000000000000000000e+00	-2.900000000000000000e+01	2.310811459549766411e-02
1.100000000000000000e+01	-1.000000000000000000e+00	2.229542323780608903e-02
1.100000000000000000e+01	-3.000000000000000000e+00	2.201498207144969577e-02
1.100000000000000000e+01	-5.000000000000000000e+00	2.755219119009555406e-02
1.100000000000000000e+01	-7.000000000000000000e+00	2.472420957451371137e-02
1.100000000000000000e+01	-9.000000000000000000e+00	2.320101528074403063e-02
1.100000000000000000e+01	-1.100000000000000000e+01	3.135697490903033291e-02
1.100000000000000000e+01	-1.300000000000000000e+01	2.968098545999398041e-02
1.100000000000000000e+01	-1.500000000000000000e+01	2.619422266028270663e-02
1.100000000000000000e+01	-1.700000000000000000e+01	2.306668233125774847e-02
1.100000000000000000e+01	-1.900000000000000000e+01	3.005199264878744003e-02
1.100000000000000000e+01	-2.100000000000000000e+01	2.805278281741996338e-02
1.100000000000000000e+01	-2.300000000000000000e+01	2.735589096872859116e-02
1.100000000000000000e+01	-2.500000000000000000e+01	3.318436771526722673e-02
1.100000000000000000e+01	-2.700000000000000000e+01	2.040275001698588220e-02
1.100000000000000000e+01	-2.900000000000000000e+01	2.310811459549766411e-02
1.300000000000000000e+01	-1.000000000000000000e+00	2.229542323780608903e-02
1.300000000000000000e+01	-3.000000000000000000e+00	2.201498207144969577e-02
1.300000000000000000e+01	-5.000000000000000000e+00	2.755219119009555406e-02
1.300000000000000000e+01	-7.000000000000000000e+00	2.472420957451371137e-02
1.300000000000000000e+01	-9.000000000000000000e+00	2.320101528074403063e-02
1.300000000000000000e+01	-1.100000000000000000e+01	3.135697490903033291e-02
1.300000000000000000e+01	-1.300000000000000000e+01	2.968098545999398041e-02
1.300000000000000000e+01	-1.500000000000000000e+01	2.619422266028270663e-02
1.300000000000000000e+01	-1.700000000000000000e+01	2.306668233125774847e-02
1.300000000000000000e+01	-1.900000000000000000e+01	3.005199264878744003e-02
1.300000000000000000e+01	-2.100000000000000000e+01	2.805278281741996338e-02
1.300000000000000000e+01	-2.300000000000000000e+01	2.735589096872859116e-02
1.300000000000000000e+01	-2.500000000000000000e+01	3.318436771526722673e-02
1.300000000000000000e+01	-2.700000000000000000e+01	2.040275001698588220e-02
1.300000000000000000e+01	-2.900000000000000000e+01	2.310811459549766411e-02
1.500000000000000000e+01	-1.000000000000000000e+00	2.489433234780635829e-02
1.500000000000000000e+01	-3.000000000000000000e+00	2.201498207144969577e-02
1.500000000000000000e+01	-5.000000000000000000e+00	2.755219119009555406e-02
1.500000000000000000e+01	-7.000000000000000000e+00	2.472420957451371137e-02
1.500000000000000000e+01	-9.000000000000000000e+00	2.320101528074403063e-02
1.500000000000000000e+01	-1.100000000000000000e+01	3.135697490903033291e-02
1.500000000000000000e+01	-1.300000000000000000e+01	2.968098545999398041e-02
1.500000000000000000e+01	-1.500000000000000000e+01	2.619422266028270663e-02
1.500000000000000000e+01	-1.700000000000000000e+01	2.306668233125774847e-02
1.500000000000000000e+01	-1.900000000000000000e+01	3.005199264878744003e-02
1.500000000000000000e+01	-2.100000000000000000e+01	2.805278281741996338e-02
1.500000000000000000e+01	-2.300000000000000000e+01	2.735589096872859116e-02
1.500000000000000000e+01	-2.500000000000000000e+01	3.318436771526722673e-02
1.500000000000000000e+01	-2.700000000000000000e+01	2.040275001698588220e-02
1.500000000000000000e+01	-2.900000000000000000e+01	2.310811459549766411e-02
1.700000000000000000e+01	-1.000000000000000000e+00	2.216916061154350359e-02
1.700000000000000000e+01	-3.000000000000000000e+00	2.201498207144969577e-02
1.700000000000000000e+01	-5.000000000000000000e+00	2.755219119009555406e-02
1.700000000000000000e+01	-7.000000000000000000e+00	2.472420957451371137e-02
1.700000000000000000e+01	-9.000000000000000000e+00	2.320101528074403063e-02
1.700000000000000000e+01	-1.100000000000000000e+01	3.135697490903033291e-02
1.700000000000000000e+01	-1.300000000000000000e+01	2.968098545999398041e-02
1.700000000000000000e+01	-1.500000000000000000e+01	2.619422266028270663e-02
1.700000000000000000e+01	-1.700000000000000000e+01	2.306668233125774847e-02
1.700000000000000000e+01	-1.900000000000000000e+01	3.005199264878744003e-02
1.700000000000000000e+01	-2.100000000000000000e+01	2.805278281741996338e-02
1.700000000000000000e+01	-2.300000000000000000e+01	2.735589096872859116e-02
1.700000000000000000e+01	-2.500000000000000000e+01	3.318436771526722673e-02
1.700000000000000000e+01	-2.700000000000000000e+01	2.040275001698588220e-02
1.700000000000000000e+01	-2.900000000000000000e+01	2.310811459549766411e-02
1.900000000000000000e+01	-1.000000000000000000e+00	2.216916061154350359e-02
1.900000000000000000e+01	-3.000000000000000000e+00	2.201498207144969577e-02
1.900000000000000000e+01	-5.000000000000000000e+00	2.755219119009555406e-02
1.900000000000000000e+01	-7.000000000000000000e+00	2.472420957451371137e-02
1.900000000000000000e+01	-9.000000000000000000e+00	2.320101528074403063e-02
1.900000000000000000e+01	-1.100000000000000000e+01	3.135697490903033291e-02
1.900000000000000000e+01	-1.300000000000000000e+01	2.968098545999398041e-02
1.900000000000000000e+01	-1.500000000000000000e+01	2.619422266028270663e-02
1.900000000000000000e+01	-1.700000000000000000e+01	2.306668233125774847e-02
1.900000000000000000e+01	-1.900000000000000000e+01	3.005199264878744003e-02
1.900000000000000000e+01	-2.100000000000000000e+01	2.805278281741996338e-02
1.900000000000000000e+01	-2.300000000000000000e+01	2.735589096872859116e-02
1.900000000000000000e+01	-2.500000000000000000e+01	3.318436771526722673e-02
1.900000000000000000e+01	-2.700000000000000000e+01	2.040275001698588220e-02
1.900000000000000000e+01	-2.900000000000000000e+01	2.310811459549766411e-02
2.100000000000000000e+01	-1.000000000000000000e+00	2.229542323780608903e-02
2.100000000000000000e+01	-3.000000000000000000e+00	2.201498207144969577e-02
2.100000000000000000e+01	-5.000000000000000000e+00	2.755219119009555406e-02
2.100000000000000000e+01	-7.000000000000000000e+00	2.472420957451371137e-02
2.100000000000000000e+01	-9.000000000000000000e+00	2.320101528074403063e-02
2.100000000000000000e+01	-1.100000000000000000e+01	3.135697490903033291e-02
2.100000000000000000e+01	-1.300000000000000000e+01	2.968098545999398041e-02
2.100000000000000000e+01	-1.500000000000000000e+01	2.619422266028270663e-02
2.100000000000000000e+01	-1.700000000000000000e+01	2.306668233125774847e-02
2.100000000000000000e+01	-1.900000000000000000e+01	3.005199264878744003e-02
2.100000000000000000e+01	-2.100000000000000000e+01	2.805278281741996338e-02
2.100000000000000000e+01	-2.300000000000000000e+01	2.735589096872859116e-02
2.100000000000000000e+01	-2.500000000000000000e+01	3.318436771526722673e-02
2.100000000000000000e+01	-2.700000000000000000e+01	2.040275001698588220e-02
2.100000000000000000e+01	-2.900000000000000000e+01	2.310811459549766411e-02
2.300000000000000000e+01	-1.000000000000000000e+00	2.216916061154350359e-02
2.300000000000000000e+01	-3.000000000000000000e+00	2.201498207144969577e-02
2.300000000000000000e+01	-5.000000000000000000e+00	2.755219119009555406e-02
2.300000000000000000e+01	-7.000000000000000000e+00	2.472420957451371137e-02
2.300000000000000000e+01	-9.000000000000000000e+00	2.320101528074403063e-02
2.300000000000000000e+01	-1.100000000000000000e+01	3.135697490903033291e-02
2.300000000000000000e+01	-1.300000000000000000e+01	2.968098545999398041e-02
2.300000000000000000e+01	-1.500000000000000000e+01	2.619422266028270663e-02
2.300000000000000000e+01	-1.700000000000000000e+01	2.306668233125774847e-02
2.300000000000000000e+01	-1.900000000000000000e+01	3.005199264878744003e-02
2.300000000000000000e+01	-2.100000000000000000e+01	2.805278281741996338e-02
2.300000000000000000e+01	-2.300000000000000000e+01	2.735589096872859116e-02
2.300000000000000000e+01	-2.500000000000000000e+01	3.318436771526722673e-02
2.300000000000000000e+01	-2.700000000000000000e+01	2.040275001698588220e-02
2.300000000000000000e+01	-2.900000000000000000e+01	2.310811459549766411e-02
2.500000000000000000e+01	-1.000000000000000000e+00	2.229542323780608903e-02
2.500000000000000000e+01	-3.000000000000000000e+00	2.201498207144969577e-02
2.500000000000000000e+01	-5.000000000000000000e+00	2.755219119009555406e-02
2.500000000000000000e+01	-7.000000000000000000e+00	2.472420957451371137e-02
2.500000000000000000e+01	-9.000000000000000000e+00	2.320101528074403063e-02
2.500000000000000000e+01	-1.100000000000000000e+01	3.135697490903033291e-02
2.500000000000000000e+01	-1.300000000000000000e+01	2.968098545999398041e-02
2.500000000000000000e+01	-1.500000000000000000e+01	2.619422266028270663e-02
2.500000000000000000e+01	-1.700000000000000000e+01	2.306668233125774847e-02
2.500000000000000000e+01	-1.900000000000000000e+01	3.005199264878744003e-02
2.500000000000000000e+01	-2.100000000000000000e+01	2.805278281741996338e-02
2.500000000000000000e+01	-2.300000000000000000e+01	2.735589096872859116e-02
2.500000000000000000e+01	-2.500000000000000000e+01	3.318436771526722673e-02
2.500000000000000000e+01	-2.700000000000000000e+01	2.040275001698588220e-02
2.500000000000000000e+01	-2.900000000000000000e+01	2.310811459549766411e-02
2.700000000000000000e+01	-1.000000000000000000e+00	2.229542323780608903e-02
2.700000000000000000e+01	-3.000000000000000000e+00	2.201498207144969577e-02
2.700000000000000000e+01	-5.000000000000000000e+00	2.755219119009555406e-02
2.700000000000000000e+01	-7.000000000000000000e+00	2.472420957451371137e-02
2.700000000000000000e+01	-9.000000000000000000e+00	2.320101528074403063e-02
2.700000000000000000e+01	-1.100000000000000000e+01	3.135697490903033291e-02
2.700000000000000000e+01	-1.300000000000000000e+01	2.968098545999398041e-02
2.700000000000000000e+01	-1.500000000000000000e+01	2.619422266028270663e-02
2.700000000000000000e+01	-1.700000000000000000e+01	2.306668233125774847e-02
2.700000000000000000e+01	-1.900000000000000000e+01	3.005199264878744003e-02
2.700000000000000000e+01	-2.100000000000000000e+01	2.805278281741996338e-02
2.700000000000000000e+01	-2.300000000000000000e+01	2.735589096872859116e-02
2.700000000000000000e+01	-2.500000000000000000e+01	3.318436771526722673e-02
2.700000000000000000e+01	-2.700000000000000000e+01	2.040275001698588220e-02
2.700000000000000000e+01	-2.900000000000000000e+01	2.310811459549766411e-02
2.900000000000000000e+01	-1.000000000000000000e+00	2.229542323780608903e-02
2.900000000000000000e+01	-3.000000000000000000e+00	2.201498207144969577e-02
2.900000000000000000e+01	-5.000000000000000000e+00	2.755219119009555406e-02
2.900000000000000000e+01	-7.000000000000000000e+00	2.472420957451371137e-02
2.900000000000000000e+01	-9.000000000000000000e+00	2.320101528074403063e-02
2.900000000000000000e+01	-1.100000000000000000e+01	3.135697490903033291e-02
2.900000000000000000e+01	-1.300000000000000000e+01	2.968098545999398041e-02
2.900000000000000000e+01	-1.500000000000000000e+01	2.619422266028270663e-02
2.900000000000000000e+01	-1.700000000000000000e+01	2.306668233125774847e-02
2.900000000000000000e+01	-1.900000000000000000e+01	3.005199264878744003e-02
2.900000000000000000e+01	-2.100000000000000000e+01	2.805278281741996338e-02
2.900000000000000000e+01	-2.300000000000000000e+01	2.735589096872859116e-02
2.900000000000000000e+01	-2.500000000000000000e+01	3.318436771526722673e-02
2.900000000000000000e+01	-2.700000000000000000e+01	2.040275001698588220e-02
2.900000000000000000e+01	-2.900000000000000000e+01	2.310811459549766411e-02


==> data/case_2_0_gcat_mi_sum.dat <==
1.000000000000000000e+00	1.000000000000000000e+00	6.632918114455426117e-01
1.000000000000000000e+00	3.000000000000000000e+00	7.154967224278243609e-01
1.000000000000000000e+00	5.000000000000000000e+00	8.615399639925800379e-01
1.000000000000000000e+00	7.000000000000000000e+00	8.457827030702422810e-01
1.000000000000000000e+00	9.000000000000000000e+00	7.393347851881344468e-01
1.000000000000000000e+00	1.100000000000000000e+01	9.549637555812173773e-01
1.000000000000000000e+00	1.300000000000000000e+01	7.064855957646927198e-01
1.000000000000000000e+00	1.500000000000000000e+01	8.142133113170055836e-01
1.000000000000000000e+00	1.700000000000000000e+01	7.612323032137502388e-01
1.000000000000000000e+00	1.900000000000000000e+01	8.989778206630909541e-01
1.000000000000000000e+00	2.100000000000000000e+01	8.441025629891791837e-01
1.000000000000000000e+00	2.300000000000000000e+01	8.996441948901363617e-01
1.000000000000000000e+00	2.500000000000000000e+01	8.229252605622756622e-01
1.000000000000000000e+00	2.700000000000000000e+01	7.214150785102915187e-01
1.000000000000000000e+00	2.900000000000000000e+01	7.007667464661926360e-01
3.000000000000000000e+00	1.000000000000000000e+00	6.632557364094675556e-01
3.000000000000000000e+00	3.000000000000000000e+00	7.155796950107973231e-01
3.000000000000000000e+00	5.000000000000000000e+00	8.683198209155826852e-01
3.000000000000000000e+00	7.000000000000000000e+00	8.298598306598052865e-01
3.000000000000000000e+00	9.000000000000000000e+00	7.392746601280095753e-01
3.000000000000000000e+00	1.100000000000000000e+01	9.550043126672291827e-01
3.000000000000000000e+00	1.300000000000000000e+01	6.963683204027282247e-01
3.000000000000000000e+00	1.500000000000000000e+01	8.254994383840317251e-01
3.000000000000000000e+00	1.700000000000000000e+01	7.609281352858736636e-01
3.000000000000000000e+00	1.900000000000000000e+01	8.987505479358182114e-01
3.000000000000000000e+00	2.100000000000000000e+01	8.441025629891791837e-01
3.000000000000000000e+00	2.300000000000000000e+01	8.994421746881167135e-01
3.000000000000000000e+00	2.500000000000000000e+01	8.328780891009839316e-01
3.000000000000000000e+00	2.700000000000000000e+01	7.214403310355443910e-01
3.000000000000000000e+00	2.900000000000000000e+01	7.005625945574951441e-01
5.000000000000000000e+00	1.000000000000000000e+00	6.631691563228871988e-01
5.000000000000000000e+00	3.000000000000000000e+00	7.154466683152702622e-01
5.000000000000000000e+00	5.000000000000000000e+00	8.611927417703577614e-01
5.000000000000000000e+00	7.000000000000000000e+00	8.299139432139177597e-01
5.000000000000000000e+00	9.000000000000000000e+00	7.412721335190690652e-01
5.000000000000000000e+00	1.100000000000000000e+01	9.562655218026392401e-01
5.000000000000000000e+00	1.300000000000000000e+01	6.985364680887937716e-01
5.000000000000000000e+00	1.500000000000000000e+01	8.142890688927630904e-01
5.000000000000000000e+00	1.700000000000000000e+01	7.607854885807270318e-01
5.000000000000000000e+00	1.900000000000000000e+01	8.999035293351598241e-01
5.000000000000000000e+00	2.100000000000000000e+01	8.441025629891791837e-01
5.000000000000000000e+00	2.300000000000000000e+01	8.992401544860963991e-01
5.000000000000000000e+00	2.500000000000000000e+01	8.228711480081634111e-01
5.000000000000000000e+00	2.700000000000000000e+01	7.214619760571898688e-01
5.000000000000000000e+00	2.900000000000000000e+01	7.027195680654405585e-01
7.000000000000000000e+00	1.000000000000000000e+00	6.633720784008096949e-01
7.000000000000000000e+00	3.000000000000000000e+00	7.153925557611573449e-01
7.000000000000000000e+00	5.000000000000000000e+00	8.610572964076390612e-01
7.000000000000000000e+00	7.000000000000000000e+00	8.297374530374275192e-01
7.000000000000000000e+00	9.000000000000000000e+00	7.437630472171490315e-01
7.000000000000000000e+00	1.100000000000000000e+01	9.551558278187444184e-01
7.000000000000000000e+00	1.300000000000000000e+01	6.961843377187462156e-01
7.000000000000000000e+00	1.500000000000000000e+01	8.181711197614280895e-01
7.000000000000000000e+00	1.700000000000000000e+01	7.672419950759354901e-01
7.000000000000000000e+00	1.900000000000000000e+01	8.989778206630909541e-01
7.000000000000000000e+00	2.100000000000000000e+01	8.441025629891791837e-01
7.000000000000000000e+00	2.300000000000000000e+01	9.010456819925298788e-01
7.000000000000000000e+00	2.500000000000000000e+01	8.300974544244599240e-01
7.000000000000000000e+00	2.700000000000000000e+01	7.213104609056746330e-01
7.000000000000000000e+00	2.900000000000000000e+01	7.005868222237678911e-01
9.000000000000000000e+00	1.000000000000000000e+00	6.751591428331309430e-01
9.000000000000000000e+00	3.000000000000000000e+00	7.262589403398109766e-01
9.000000000000000000e+00	5.000000000000000000e+00	8.649341043802387663e-01
9.000000000000000000e+00	7.000000000000000000e+00	8.297915655915399924e-01
9.000000000000000000e+00	9.000000000000000000e+00	7.609755217783868986e-01
9.000000000000000000e+00	1.100000000000000000e+01	9.550387479289368375e-01
9.000000000000000000e+00	1.300000000000000000e+01	7.076695389815572668e-01
9.000000000000000000e+00	1.500000000000000000e+01	8.230218521581167401e-01
9.000000000000000000e+00	1.700000000000000000e+01	7.729662617874397679e-01
9.000000000000000000e+00	1.900000000000000000e+01	8.988925933903637588e-01
9.000000000000000000e+00	2.100000000000000000e+01	8.448414735056999358e-01
9.000000000000000000e+00	2.300000000000000000e+01	9.154484686945618677e-01
9.000000000000000000e+00	2.500000000000000000e+01	8.383615110852939978e-01
9.000000000000000000e+00	2.700000000000000000e+01	7.326284393840645226e-01
9.000000000000000000e+00	2.900000000000000000e+01	7.007519884968891333e-01
1.100000000000000000e+01	1.000000000000000000e+00	6.630068186605500014e-01
1.100000000000000000e+01	3.000000000000000000e+00	7.208278986888496664e-01
1.100000000000000000e+01	5.000000000000000000e+00	8.685063433411905898e-01
1.100000000000000000e+01	7.000000000000000000e+00	8.297840730840475576e-01
1.100000000000000000e+01	9.000000000000000000e+00	7.446532824523035554e-01
1.100000000000000000e+01	1.100000000000000000e+01	9.668359008690079470e-01
1.100000000000000000e+01	1.300000000000000000e+01	6.963178153522238123e-01
1.100000000000000000e+01	1.500000000000000000e+01	8.144018033804971690e-01
1.100000000000000000e+01	1.700000000000000000e+01	7.608396011348390608e-01
1.100000000000000000e+01	1.900000000000000000e+01	9.032965118725275744e-01
1.100000000000000000e+01	2.100000000000000000e+01	8.441025629891791837e-01
1.100000000000000000e+01	2.300000000000000000e+01	8.992897507514805433e-01
1.100000000000000000e+01	2.500000000000000000e+01	8.229658449778602947e-01
1.100000000000000000e+01	2.700000000000000000e+01	7.342231482976759871e-01
1.100000000000000000e+01	2.900000000000000000e+01	7.092417268335893255e-01
1.300000000000000000e+01	1.000000000000000000e+00	6.635941876706441533e-01
1.300000000000000000e+01	3.000000000000000000e+00	7.278501319556298643e-01
1.300000000000000000e+01	5.000000000000000000e+00	8.673885236921115016e-01
1.300000000000000000e+01	7.000000000000000000e+00	8.316560532814323281e-01
1.300000000000000000e+01	9.000000000000000000e+00	7.445661595931840626e-01
1.300000000000000000e+01	1.100000000000000000e+01	9.607442068710108085e-01
1.300000000000000000e+01	1.300000000000000000e+01	6.970957980067469251e-01
1.300000000000000000e+01	1.500000000000000000e+01	8.227063134744299067e-01
1.300000000000000000e+01	1.700000000000000000e+01	7.615001835190549073e-01
1.300000000000000000e+01	1.900000000000000000e+01	9.082098263093520973e-01
1.300000000000000000e+01	2.100000000000000000e+01	8.596518642393422560e-01
1.300000000000000000e+01	2.300000000000000000e+01	8.993411645871063342e-01
1.300000000000000000e+01	2.500000000000000000e+01	8.273961131416829318e-01
1.300000000000000000e+01	2.700000000000000000e+01	7.217217163169298288e-01
1.300000000000000000e+01	2.900000000000000000e+01	7.003826703150703992e-01
1.500000000000000000e+01	1.000000000000000000e+00	6.880670961743013958e-01
1.500000000000000000e+01	3.000000000000000000e+00	7.252243853760060865e-01
1.500000000000000000e+01	5.000000000000000000e+00	8.609402165178321464e-01
1.500000000000000000e+01	7.000000000000000000e+00	8.298132106131852481e-01
1.500000000000000000e+01	9.000000000000000000e+00	7.496994405468102585e-01
1.500000000000000000e+01	1.100000000000000000e+01	9.646416466700216130e-01
1.500000000000000000e+01	1.300000000000000000e+01	6.989327369083584429e-01
1.500000000000000000e+01	1.500000000000000000e+01	8.241533691772195969e-01
1.500000000000000000e+01	1.700000000000000000e+01	7.660759658294096219e-01
1.500000000000000000e+01	1.900000000000000000e+01	9.070357582112054118e-01
1.500000000000000000e+01	2.100000000000000000e+01	8.477134925851053104e-01
1.500000000000000000e+01	2.300000000000000000e+01	8.994421746881167135e-01
1.500000000000000000e+01	2.500000000000000000e+01	8.231173601293753084e-01
1.500000000000000000e+01	2.700000000000000000e+01	7.306293984522556073e-01
1.500000000000000000e+01	2.900000000000000000e+01	7.004731858601314087e-01
1.700000000000000000e+01	1.000000000000000000e+00	6.628084059621370816e-01
1.700000000000000000e+01	3.000000000000000000e+00	7.184253160021762952e-01
1.700000000000000000e+01	5.000000000000000000e+00	8.685045282807100087e-01
1.700000000000000000e+01	7.000000000000000000e+00	8.297915655915399924e-01
1.700000000000000000e+01	9.000000000000000000e+00	7.391868775402272718e-01
1.700000000000000000e+01	1.100000000000000000e+01	9.608680430083829105e-01
1.700000000000000000e+01	1.300000000000000000e+01	7.105793497590153773e-01
1.700000000000000000e+01	1.500000000000000000e+01	8.208721652108559308e-01
1.700000000000000000e+01	1.700000000000000000e+01	7.603608553435943218e-01
1.700000000000000000e+01	1.900000000000000000e+01	9.009481778622614456e-01
1.700000000000000000e+01	2.100000000000000000e+01	8.441025629891791837e-01
1.700000000000000000e+01	2.300000000000000000e+01	9.218958444459151025e-01
1.700000000000000000e+01	2.500000000000000000e+01	8.369961171043729387e-01
1.700000000000000000e+01	2.700000000000000000e+01	7.215702011654145931e-01
1.700000000000000000e+01	2.900000000000000000e+01	7.106235567554732846e-01
1.900000000000000000e+01	1.000000000000000000e+00	6.632016238553550824e-01
1.900000000000000000e+01	3.000000000000000000e+00	7.192682948051094538e-01
1.900000000000000000e+01	5.000000000000000000e+00	8.707759005754776016e-01
1.900000000000000000e+01	7.000000000000000000e+00	8.363578592616469631e-01
1.900000000000000000e+01	9.000000000000000000e+00	7.393131401664894131e-01
1.900000000000000000e+01	1.100000000000000000e+01	9.553165257067144367e-01
1.900000000000000000e+01	1.300000000000000000e+01	6.961751549822907670e-01
1.900000000000000000e+01	1.500000000000000000e+01	8.144784628321570796e-01
1.900000000000000000e+01	1.700000000000000000e+01	7.647509323718038043e-01
1.900000000000000000e+01	1.900000000000000000e+01	9.022936947191417811e-01
1.900000000000000000e+01	2.100000000000000000e+01	8.478580868005549664e-01
1.900000000000000000e+01	2.300000000000000000e+01	9.116766388679891087e-01
1.900000000000000000e+01	2.500000000000000000e+01	8.228711480081634111e-01
1.900000000000000000e+01	2.700000000000000000e+01	7.218479789431921922e-01
1.900000000000000000e+01	2.900000000000000000e+01	7.006720494964955304e-01
2.100000000000000000e+01	1.000000000000000000e+00	6.629608229895538329e-01
2.100000000000000000e+01	3.000000000000000000e+00	7.156049475360497514e-01
2.100000000000000000e+01	5.000000000000000000e+00	8.610538528814686288e-01
2.100000000000000000e+01	7.000000000000000000e+00	8.297374530374275192e-01
2.100000000000000000e+01	9.000000000000000000e+00	7.480857198263051178e-01
2.100000000000000000e+01	1.100000000000000000e+01	9.550800702429869116e-01
2.100000000000000000e+01	1.300000000000000000e+01	6.984474582980797486e-01
2.100000000000000000e+01	1.500000000000000000e+01	8.188593205277323595e-01
2.100000000000000000e+01	1.700000000000000000e+01	7.612537124864500182e-01
2.100000000000000000e+01	1.900000000000000000e+01	9.058752081583900662e-01
2.100000000000000000e+01	2.100000000000000000e+01	8.543737275355616223e-01
2.100000000000000000e+01	2.300000000000000000e+01	8.992906595366019218e-01
2.100000000000000000e+01	2.500000000000000000e+01	8.230452100572251961e-01
2.100000000000000000e+01	2.700000000000000000e+01	7.232595562846193538e-01
2.100000000000000000e+01	2.900000000000000000e+01	7.005962919207380235e-01
2.300000000000000000e+01	1.000000000000000000e+00	6.627588027875341847e-01
2.300000000000000000e+01	3.000000000000000000e+00	7.218954460899538184e-01
2.300000000000000000e+01	5.000000000000000000e+00	8.698541277325293475e-01
2.300000000000000000e+01	7.000000000000000000e+00	8.390316210563981691e-01
2.300000000000000000e+01	9.000000000000000000e+00	7.392421925955421358e-01
2.300000000000000000e+01	1.100000000000000000e+01	9.551152707327326130e-01
2.300000000000000000e+01	1.300000000000000000e+01	6.959696912540993541e-01
2.300000000000000000e+01	1.500000000000000000e+01	8.369600046277483330e-01
2.300000000000000000e+01	1.700000000000000000e+01	7.735320308742641426e-01
2.300000000000000000e+01	1.900000000000000000e+01	8.990346388449090842e-01
2.300000000000000000e+01	2.100000000000000000e+01	8.457866851753432780e-01
2.300000000000000000e+01	2.300000000000000000e+01	9.103376207820765842e-01
2.300000000000000000e+01	2.500000000000000000e+01	8.228936949057101824e-01
2.300000000000000000e+01	2.700000000000000000e+01	7.213862184814319178e-01
2.300000000000000000e+01	2.900000000000000000e+01	7.060949011708879119e-01
2.500000000000000000e+01	1.000000000000000000e+00	6.738786905474984934e-01
2.500000000000000000e+01	3.000000000000000000e+00	7.158326712012736959e-01
2.500000000000000000e+01	5.000000000000000000e+00	8.694885884287686384e-01
2.500000000000000000e+01	7.000000000000000000e+00	8.392611104778997522e-01
2.500000000000000000e+01	9.000000000000000000e+00	7.393041214074707046e-01
2.500000000000000000e+01	1.100000000000000000e+01	9.550808354710249581e-01
2.500000000000000000e+01	1.300000000000000000e+01	7.048537459616670553e-01
2.500000000000000000e+01	1.500000000000000000e+01	8.194139505703774695e-01
2.500000000000000000e+01	1.700000000000000000e+01	7.690105915725780061e-01
2.500000000000000000e+01	1.900000000000000000e+01	9.099840217984538349e-01
2.500000000000000000e+01	2.100000000000000000e+01	8.445066033932195904e-01
2.500000000000000000e+01	2.300000000000000000e+01	8.992906595366016997e-01
2.500000000000000000e+01	2.500000000000000000e+01	8.228305635925787787e-01
2.500000000000000000e+01	2.700000000000000000e+01	7.213609659561790455e-01
2.500000000000000000e+01	2.900000000000000000e+01	7.004773672847672827e-01
2.700000000000000000e+01	1.000000000000000000e+00	6.631862919650228783e-01
2.700000000000000000e+01	3.000000000000000000e+00	7.260488662301722851e-01
2.700000000000000000e+01	5.000000000000000000e+00	8.609499731753156304e-01
2.700000000000000000e+01	7.000000000000000000e+00	8.340567694035194712e-01
2.700000000000000000e+01	9.000000000000000000e+00	7.396582932243602748e-01
2.700000000000000000e+01	1.100000000000000000e+01	9.593302289705689656e-01
2.700000000000000000e+01	1.300000000000000000e+01	6.961444912016259146e-01
2.700000000000000000e+01	1.500000000000000000e+01	8.144868803405740376e-01
2.700000000000000000e+01	1.700000000000000000e+01	7.610769448096830203e-01
2.700000000000000000e+01	1.900000000000000000e+01	9.011953062661413050e-01
2.700000000000000000e+01	2.100000000000000000e+01	8.495567882792838255e-01
2.700000000000000000e+01	2.300000000000000000e+01	8.992149019608437488e-01
2.700000000000000000e+01	2.500000000000000000e+01	8.231173601293753084e-01
2.700000000000000000e+01	2.700000000000000000e+01	7.215665936618065324e-01
2.700000000000000000e+01	2.900000000000000000e+01	7.006762309211316264e-01
2.900000000000000000e+01	1.000000000000000000e+00	6.630248561785874184e-01
2.900000000000000000e+01	3.000000000000000000e+00	7.155508349819368341e-01
2.900000000000000000e+01	5.000000000000000000e+00	8.613505700531860487e-01
2.900000000000000000e+01	7.000000000000000000e+00	8.297840730840475576e-01
2.900000000000000000e+01	9.000000000000000000e+00	7.392205475738971021e-01
2.900000000000000000e+01	1.100000000000000000e+01	9.549285550914716758e-01
2.900000000000000000e+01	1.300000000000000000e+01	6.962256600327951794e-01
2.900000000000000000e+01	1.500000000000000000e+01	8.141198168485108688e-01
2.900000000000000000e+01	1.700000000000000000e+01	7.603655150357533365e-01
2.900000000000000000e+01	1.900000000000000000e+01	8.992713812691515152e-01
2.900000000000000000e+01	2.100000000000000000e+01	8.468830170779919619e-01
2.900000000000000000e+01	2.300000000000000000e+01	8.995179322638739983e-01
2.900000000000000000e+01	2.500000000000000000e+01	8.231399070269220797e-01
2.900000000000000000e+01	2.700000000000000000e+01	7.214367235319369964e-01
2.900000000000000000e+01	2.900000000000000000e+01	7.008614434358895195e-01


==> data/case_2_0_gconv_fs.dat <==
1.000000000000000000e+00	-1.000000000000000000e+00	3.245610611490867825e-05
1.000000000000000000e+00	-3.000000000000000000e+00	1.064043869263286979e-04
1.000000000000000000e+00	-5.000000000000000000e+00	4.673532140153646708e-05
1.000000000000000000e+00	-7.000000000000000000e+00	8.709200993330945550e-04
1.000000000000000000e+00	-9.000000000000000000e+00	1.003769048772973349e-04
1.000000000000000000e+00	-1.100000000000000000e+01	1.607079922294474272e-05
1.000000000000000000e+00	-1.300000000000000000e+01	2.311511784292008542e-05
1.000000000000000000e+00	-1.500000000000000000e+01	4.179228450240657367e-05
1.000000000000000000e+00	-1.700000000000000000e+01	4.277854959204852037e-04
1.000000000000000000e+00	-1.900000000000000000e+01	2.953422539331285179e-05
1.000000000000000000e+00	-2.100000000000000000e+01	2.973023441210642659e-06
1.000000000000000000e+00	-2.300000000000000000e+01	1.243973475180126798e-04
1.000000000000000000e+00	-2.500000000000000000e+01	1.775713680696178187e-05
1.000000000000000000e+00	-2.700000000000000000e+01	1.904443971123548351e-05
1.000000000000000000e+00	-2.900000000000000000e+01	1.083323284771786632e-04
3.000000000000000000e+00	-1.000000000000000000e+00	1.584630356232796800e-04
3.000000000000000000e+00	-3.000000000000000000e+00	1.983351767642638208e-05
3.000000000000000000e+00	-5.000000000000000000e+00	4.806809941193534996e-06
3.000000000000000000e+00	-7.000000000000000000e+00	1.682086361531887064e-06
3.000000000000000000e+00	-9.000000000000000000e+00	2.940701151472602248e-04
3.000000000000000000e+00	-1.100000000000000000e+01	2.142888234124562530e-05
3.000000000000000000e+00	-1.300000000000000000e+01	1.188890987044999292e-04
3.000000000000000000e+00	-1.500000000000000000e+01	9.256145808533844388e-04
3.000000000000000000e+00	-1.700000000000000000e+01	9.502971263986026429e-05
3.000000000000000000e+00	-1.900000000000000000e+01	9.093674984317345888e-05
3.000000000000000000e+00	-2.100000000000000000e+01	3.567073156407474244e-06
3.000000000000000000e+00	-2.300000000000000000e+01	4.805320616552144486e-05
3.000000000000000000e+00	-2.500000000000000000e+01	4.059145424228915999e-07
3.000000000000000000e+00	-2.700000000000000000e+01	2.908415082825133169e-04
3.000000000000000000e+00	-2.900000000000000000e+01	1.321796840088040881e-04
5.000000000000000000e+00	-1.000000000000000000e+00	7.572564001856463278e-04
5.000000000000000000e+00	-3.000000000000000000e+00	4.272900572674931396e-04
5.000000000000000000e+00	-5.000000000000000000e+00	2.884475392641583369e-04
5.000000000000000000e+00	-7.000000000000000000e+00	7.557910417577140549e-04
5.000000000000000000e+00	-9.000000000000000000e+00	3.769563684530297110e-06
5.000000000000000000e+00	-1.100000000000000000e+01	3.391318612600002780e-07
5.000000000000000000e+00	-1.300000000000000000e+01	7.405335791066391948e-05
5.000000000000000000e+00	-1.500000000000000000e+01	3.147387424018432966e-06
5.000000000000000000e+00	-1.700000000000000000e+01	5.820580535420560864e-05
5.000000000000000000e+00	-1.900000000000000000e+01	1.973366926348862904e-04
5.000000000000000000e+00	-2.100000000000000000e+01	8.134866400721918467e-06
5.000000000000000000e+00	-2.300000000000000000e+01	3.736179195135136410e-06
5.000000000000000000e+00	-2.500000000000000000e+01	1.458614904414901048e-05
5.000000000000000000e+00	-2.700000000000000000e+01	1.672653108490962381e-04
5.000000000000000000e+00	-2.900000000000000000e+01	2.020789312284776429e-05
7.000000000000000000e+00	-1.000000000000000000e+00	2.731639847475264560e-05
7.000000000000000000e+00	-3.000000000000000000e+00	6.969341211138235792e-05
7.000000000000000000e+00	-5.000000000000000000e+00	5.627699038579514479e-05
7.000000000000000000e+00	-7.000000000000000000e+00	4.063215423248944802e-04
7.000000000000000000e+00	-9.000000000000000000e+00	3.522652927356872965e-06
7.000000000000000000e+00	-1.100000000000000000e+01	1.643437725473706479e-04
7.000000000000000000e+00	-1.300000000000000000e+01	1.272798266782615428e-08
7.000000000000000000e+00	-1.500000000000000000e+01	1.566451866925611114e-04
7.000000000000000000e+00	-1.700000000000000000e+01	3.660566037777535087e-05
7.000000000000000000e+00	-1.900000000000000000e+01	7.703268707714983066e-05
7.000000000000000000e+00	-2.100000000000000000e+01	1.365714208390045314e-10
7.000000000000000000e+00	-2.300000000000000000e+01	5.430852836330046784e-06
7.000000000000000000e+00	-2.500000000000000000e+01	1.030572243216898443e-04
7.000000000000000000e+00	-2.700000000000000000e+01	1.573482349193078278e-05
7.000000000000000000e+00	-2.900000000000000000e+01	8.996300493446796054e-07
9.000000000000000000e+00	-1.000000000000000000e+00	9.990175843377357978e-05
9.000000000000000000e+00	-3.000000000000000000e+00	5.545262156747554627e-05
9.000000000000000000e+00	-5.000000000000000000e+00	1.319151489549419409e-04
9.000000000000000000e+00	-7.000000000000000000e+00	5.103992707811144669e-06
9.000000000000000000e+00	-9.000000000000000000e+00	2.368631532496667802e-04
9.000000000000000000e+00	-1.100000000000000000e+01	2.130343363893061337e-05
9.000000000000000000e+00	-1.300000000000000000e+01	1.538368852527227659e-06
9.000000000000000000e+00	-1.500000000000000000e+01	5.516821649731440402e-06
9.000000000000000000e+00	-1.700000000000000000e+01	2.799700905464774792e-05
9.000000000000000000e+00	-1.900000000000000000e+01	6.088897489475719738e-05
9.000000000000000000e+00	-2.100000000000000000e+01	1.583762456700554822e-04
9.000000000000000000e+00	-2.300000000000000000e+01	3.402651559736291631e-05
9.000000000000000000e+00	-2.500000000000000000e+01	5.741336147835340853e-06
9.000000000000000000e+00	-2.700000000000000000e+01	1.556896218530834375e-04
9.000000000000000000e+00	-2.900000000000000000e+01	3.035976795739969702e-06
1.100000000000000000e+01	-1.000000000000000000e+00	7.152704593282876999e-06
1.100000000000000000e+01	-3.000000000000000000e+00	1.552768970316531494e-04
1.100000000000000000e+01	-5.000000000000000000e+00	8.376045301994317072e-05
1.100000000000000000e+01	-7.000000000000000000e+00	8.244759368336573857e-06
1.100000000000000000e+01	-9.000000000000000000e+00	3.547875336851191719e-06
1.100000000000000000e+01	-1.100000000000000000e+01	1.296921467841549713e-05
1.100000000000000000e+01	-1.300000000000000000e+01	7.939537118861750287e-07
1.100000000000000000e+01	-1.500000000000000000e+01	1.361911969373075237e-04
1.100000000000000000e+01	-1.700000000000000000e+01	8.605246021087253894e-06
1.100000000000000000e+01	-1.900000000000000000e+01	3.459394301930096560e-05
1.100000000000000000e+01	-2.100000000000000000e+01	4.207574240133737931e-07
1.100000000000000000e+01	-2.300000000000000000e+01	2.383444654752153724e-05
1.100000000000000000e+01	-2.500000000000000000e+01	9.934870144334695397e-06
1.100000000000000000e+01	-2.700000000000000000e+01	5.745714237548327219e-05
1.100000000000000000e+01	-2.900000000000000000e+01	2.377355313720741492e-06
1.300000000000000000e+01	-1.000000000000000000e+00	3.499841999143882276e-05
1.300000000000000000e+01	-3.000000000000000000e+00	6.645500771673695795e-06
1.300000000000000000e+01	-5.000000000000000000e+00	1.024169576728795050e-04
1.300000000000000000e+01	-7.000000000000000000e+00	2.468739481931159219e-05
1.300000000000000000e+01	-9.000000000000000000e+00	1.512168083661613593e-05
1.300000000000000000e+01	-1.100000000000000000e+01	7.716310654504177080e-05
1.300000000000000000e+01	-1.300000000000000000e+01	5.038577399751886787e-07
1.300000000000000000e+01	-1.500000000000000000e+01	1.178507953003560260e-05
1.300000000000000000e+01	-1.700000000000000000e+01	5.299252340118520976e-05
1.300000000000000000e+01	-1.900000000000000000e+01	1.473955358499701163e-05
1.300000000000000000e+01	-2.100000000000000000e+01	1.949693412344188914e-04
1.300000000000000000e+01	-2.300000000000000000e+01	4.382404741098966383e-05
1.300000000000000000e+01	-2.500000000000000000e+01	6.575975380274101667e-05
1.300000000000000000e+01	-2.700000000000000000e+01	4.232041426188715150e-07
1.300000000000000000e+01	-2.900000000000000000e+01	1.716737000490020648e-05
1.500000000000000000e+01	-1.000000000000000000e+00	8.131287640988915655e-07
1.500000000000000000e+01	-3.000000000000000000e+00	2.536777862796046890e-04
1.500000000000000000e+01	-5.000000000000000000e+00	6.231569823600402458e-05
1.500000000000000000e+01	-7.000000000000000000e+00	1.106594503430535781e-05
1.500000000000000000e+01	-9.000000000000000000e+00	3.700207218226836403e-05
1.500000000000000000e+01	-1.100000000000000000e+01	5.848452702128525971e-07
1.500000000000000000e+01	-1.300000000000000000e+01	3.106416576503789884e-05
1.500000000000000000e+01	-1.500000000000000000e+01	4.031986700181455774e-05
1.500000000000000000e+01	-1.700000000000000000e+01	4.492501175512586542e-07
1.500000000000000000e+01	-1.900000000000000000e+01	1.299675333255034815e-04
1.500000000000000000e+01	-2.100000000000000000e+01	2.198878897252676268e-05
1.500000000000000000e+01	-2.300000000000000000e+01	2.126432288029889150e-07
1.500000000000000000e+01	-2.500000000000000000e+01	1.673910259247790577e-05
1.500000000000000000e+01	-2.700000000000000000e+01	6.778188962996978262e-06
1.500000000000000000e+01	-2.900000000000000000e+01	6.162733971137868139e-06
1.700000000000000000e+01	-1.000000000000000000e+00	4.822247349522967852e-05
1.700000000000000000e+01	-3.000000000000000000e+00	8.002973307075222920e-05
1.700000000000000000e+01	-5.000000000000000000e+00	8.162682014756228455e-06
1.700000000000000000e+01	-7.000000000000000000e+00	2.577628326561054450e-05
1.700000000000000000e+01	-9.000000000000000000e+00	8.710712124937458611e-06
1.700000000000000000e+01	-1.100000000000000000e+01	1.068387750511323731e-04
1.700000000000000000e+01	-1.300000000000000000e+01	9.234722917472737436e-07
1.700000000000000000e+01	-1.500000000000000000e+01	8.864875786551706938e-06
1.700000000000000000e+01	-1.700000000000000000e+01	1.372876379637233413e-04
1.700000000000000000e+01	-1.900000000000000000e+01	1.051967945198128973e-05
1.700000000000000000e+01	-2.100000000000000000e+01	2.383078412293571091e-05
1.700000000000000000e+01	-2.300000000000000000e+01	2.291897095321182576e-04
1.700000000000000000e+01	-2.500000000000000000e+01	2.916759927853451728e-04
1.700000000000000000e+01	-2.700000000000000000e+01	2.699497092966129941e-04
1.700000000000000000e+01	-2.900000000000000000e+01	6.342401694963140102e-04
1.900000000000000000e+01	-1.000000000000000000e+00	7.516363226267586128e-06
1.900000000000000000e+01	-3.000000000000000000e+00	8.779277505577276486e-05
1.900000000000000000e+01	-5.000000000000000000e+00	1.217275494602709784e-05
1.900000000000000000e+01	-7.000000000000000000e+00	4.445167549982365074e-05
1.900000000000000000e+01	-9.000000000000000000e+00	4.984461920987115491e-06
1.900000000000000000e+01	-1.100000000000000000e+01	1.511841429824301031e-08
1.900000000000000000e+01	-1.300000000000000000e+01	1.028522040757984257e-05
1.900000000000000000e+01	-1.500000000000000000e+01	6.426619135746491907e-06
1.900000000000000000e+01	-1.700000000000000000e+01	3.578955188410226640e-04
1.900000000000000000e+01	-1.900000000000000000e+01	6.201438231823175329e-07
1.900000000000000000e+01	-2.100000000000000000e+01	7.181098870656654753e-06
1.900000000000000000e+01	-2.300000000000000000e+01	8.331051226662111731e-08
1.900000000000000000e+01	-2.500000000000000000e+01	6.787049757139840267e-05
1.900000000000000000e+01	-2.700000000000000000e+01	7.458018748773831419e-05
1.900000000000000000e+01	-2.900000000000000000e+01	6.236781693447213115e-05
2.100000000000000000e+01	-1.000000000000000000e+00	7.779639783445091439e-05
2.100000000000000000e+01	-3.000000000000000000e+00	6.495147473639661939e-06
2.100000000000000000e+01	-5.000000000000000000e+00	2.618725961456291884e-05
2.100000000000000000e+01	-7.000000000000000000e+00	1.380029042739039369e-04
2.100000000000000000e+01	-9.000000000000000000e+00	7.766852834212301104e-07
2.100000000000000000e+01	-1.100000000000000000e+01	8.138892106934747517e-06
2.100000000000000000e+01	-1.300000000000000000e+01	1.557866939982943677e-05
2.100000000000000000e+01	-1.500000000000000000e+01	2.382333722472651516e-05
2.100000000000000000e+01	-1.700000000000000000e+01	1.258490842470649795e-05
2.100000000000000000e+01	-1.900000000000000000e+01	6.596676322967454098e-07
2.100000000000000000e+01	-2.100000000000000000e+01	1.325401138774218168e-04
2.100000000000000000e+01	-2.300000000000000000e+01	6.993242052111270368e-08
2.100000000000000000e+01	-2.500000000000000000e+01	2.125951778009227411e-04
2.100000000000000000e+01	-2.700000000000000000e+01	4.659295042057642888e-04
2.100000000000000000e+01	-2.900000000000000000e+01	4.224058022961330039e-05
2.300000000000000000e+01	-1.000000000000000000e+00	5.900355622134867417e-05
2.300000000000000000e+01	-3.000000000000000000e+00	4.714410379746958313e-05
2.300000000000000000e+01	-5.000000000000000000e+00	7.668469840571567886e-05
2.300000000000000000e+01	-7.000000000000000000e+00	2.982025381204067571e-05
2.300000000000000000e+01	-9.000000000000000000e+00	2.280512466201756183e-06
2.300000000000000000e+01	-1.100000000000000000e+01	1.285715831844669310e-05
2.300000000000000000e+01	-1.300000000000000000e+01	3.523694729334891917e-06
2.300000000000000000e+01	-1.500000000000000000e+01	7.470450380031579130e-05
2.300000000000000000e+01	-1.700000000000000000e+01	3.666535057043063262e-04
2.300000000000000000e+01	-1.900000000000000000e+01	2.263879108621580372e-07
2.300000000000000000e+01	-2.100000000000000000e+01	1.003789682485489720e-05
2.300000000000000000e+01	-2.300000000000000000e+01	1.496840562609236258e-08
2.300000000000000000e+01	-2.500000000000000000e+01	1.158779226062556234e-05
2.300000000000000000e+01	-2.700000000000000000e+01	1.386284056597020253e-04
2.300000000000000000e+01	-2.900000000000000000e+01	8.660316981146110038e-05
2.500000000000000000e+01	-1.000000000000000000e+00	1.293365928711764923e-05
2.500000000000000000e+01	-3.000000000000000000e+00	8.666935028256439466e-05
2.500000000000000000e+01	-5.000000000000000000e+00	1.607751939158852394e-05
2.500000000000000000e+01	-7.000000000000000000e+00	6.362541565918533593e-05
2.500000000000000000e+01	-9.000000000000000000e+00	6.412174803327452821e-05
2.500000000000000000e+01	-1.100000000000000000e+01	7.032358357683676786e-05
2.500000000000000000e+01	-1.300000000000000000e+01	4.601356180078397529e-06
2.500000000000000000e+01	-1.500000000000000000e+01	1.865857785832147897e-05
2.500000000000000000e+01	-1.700000000000000000e+01	2.034229794500852506e-05
2.500000000000000000e+01	-1.900000000000000000e+01	4.111478409618563035e-05
2.500000000000000000e+01	-2.100000000000000000e+01	2.145112977181007352e-05
2.500000000000000000e+01	-2.300000000000000000e+01	1.692144055116528989e-04
2.500000000000000000e+01	-2.500000000000000000e+01	1.902337778147966674e-05
2.500000000000000000e+01	-2.700000000000000000e+01	7.136784376804428121e-06
2.500000000000000000e+01	-2.900000000000000000e+01	1.575977534140626801e-05
2.700000000000000000e+01	-1.000000000000000000e+00	4.628165796671801502e-05
2.700000000000000000e+01	-3.000000000000000000e+00	1.644839799519459689e-04
2.700000000000000000e+01	-5.000000000000000000e+00	2.921034117431275945e-05
2.700000000000000000e+01	-7.000000000000000000e+00	5.154157416042970397e-05
2.700000000000000000e+01	-9.000000000000000000e+00	2.593951715645914646e-06
2.700000000000000000e+01	-1.100000000000000000e+01	9.030541369647870908e-05
2.700000000000000000e+01	-1.300000000000000000e+01	1.537625436798251144e-05
2.700000000000000000e+01	-1.500000000000000000e+01	9.843493758587840148e-05
2.700000000000000000e+01	-1.700000000000000000e+01	2.274067745000607488e-06
2.700000000000000000e+01	-1.900000000000000000e+01	1.128595168087276335e-04
2.700000000000000000e+01	-2.100000000000000000e+01	4.677565509370040786e-06
2.700000000000000000e+01	-2.300000000000000000e+01	2.113422987592983304e-05
2.700000000000000000e+01	-2.500000000000000000e+01	1.552417431271990722e-06
2.700000000000000000e+01	-2.700000000000000000e+01	8.412069993646298371e-05
2.700000000000000000e+01	-2.900000000000000000e+01	1.028461088901089227e-04
2.900000000000000000e+01	-1.000000000000000000e+00	3.554540218988488931e-04
2.900000000000000000e+01	-3.000000000000000000e+00	5.266736065445698500e-05
2.900000000000000000e+01	-5.000000000000000000e+00	4.688317459811131016e-06
2.900000000000000000e+01	-7.000000000000000000e+00	2.716144061452041569e-04
2.900000000000000000e+01	-9.000000000000000000e+00	9.635425801679531332e-05
2.900000000000000000e+01	-1.100000000000000000e+01	1.600291332182202098e-05
2.900000000000000000e+01	-1.300000000000000000e+01	4.223454396590220483e-05
2.900000000000000000e+01	-1.500000000000000000e+01	6.015162441475041533e-07
2.900000000000000000e+01	-1.700000000000000000e+01	1.459824399943077111e-04
2.900000000000000000e+01	-1.900000000000000000e+01	1.898555706869586857e-06
2.900000000000000000e+01	-2.100000000000000000e+01	7.949163378651036282e-07
2.900000000000000000e+01	-2.300000000000000000e+01	6.290555761889748965e-05
2.900000000000000000e+01	-2.500000000000000000e+01	4.241999670417939683e-06
2.900000000000000000e+01	-2.700000000000000000e+01	4.123375162867759514e-06
2.900000000000000000e+01	-2.900000000000000000e+01	2.206489852563109366e-05


==> data/case_2_0_gconv_mi.dat <==
1.000000000000000000e+00	-1.000000000000000000e+00	0.000000000000000000e+00
1.000000000000000000e+00	-3.000000000000000000e+00	1.174183034627906963e-03
1.000000000000000000e+00	-5.000000000000000000e+00	0.000000000000000000e+00
1.000000000000000000e+00	-7.000000000000000000e+00	1.712624672086904276e-02
1.000000000000000000e+00	-9.000000000000000000e+00	0.000000000000000000e+00
1.000000000000000000e+00	-1.100000000000000000e+01	0.000000000000000000e+00
1.000000000000000000e+00	-1.300000000000000000e+01	0.000000000000000000e+00
1.000000000000000000e+00	-1.500000000000000000e+01	0.000000000000000000e+00
1.000000000000000000e+00	-1.700000000000000000e+01	5.372105794738679663e-04
1.000000000000000000e+00	-1.900000000000000000e+01	0.000000000000000000e+00
1.000000000000000000e+00	-2.100000000000000000e+01	0.000000000000000000e+00
1.000000000000000000e+00	-2.300000000000000000e+01	0.000000000000000000e+00
1.000000000000000000e+00	-2.500000000000000000e+01	0.000000000000000000e+00
1.000000000000000000e+00	-2.700000000000000000e+01	0.000000000000000000e+00
1.000000000000000000e+00	-2.900000000000000000e+01	0.000000000000000000e+00
3.000000000000000000e+00	-1.000000000000000000e+00	0.000000000000000000e+00
3.000000000000000000e+00	-3.000000000000000000e+00	0.000000000000000000e+00
3.000000000000000000e+00	-5.000000000000000000e+00	0.000000000000000000e+00
3.000000000000000000e+00	-7.000000000000000000e+00	0.000000000000000000e+00
3.000000000000000000e+00	-9.000000000000000000e+00	0.000000000000000000e+00
3.000000000000000000e+00	-1.100000000000000000e+01	0.000000000000000000e+00
3.000000000000000000e+00	-1.300000000000000000e+01	0.000000000000000000e+00
3.000000000000000000e+00	-1.500000000000000000e+01	3.275085311394310139e-03
3.000000000000000000e+00	-1.700000000000000000e+01	0.000000000000000000e+00
3.000000000000000000e+00	-1.900000000000000000e+01	0.000000000000000000e+00
3.000000000000000000e+00	-2.100000000000000000e+01	0.000000000000000000e+00
3.000000000000000000e+00	-2.300000000000000000e+01	0.000000000000000000e+00
3.000000000000000000e+00	-2.500000000000000000e+01	0.000000000000000000e+00
3.000000000000000000e+00	-2.700000000000000000e+01	0.000000000000000000e+00
3.000000000000000000e+00	-2.900000000000000000e+01	0.000000000000000000e+00
5.000000000000000000e+00	-1.000000000000000000e+00	0.000000000000000000e+00
5.000000000000000000e+00	-3.000000000000000000e+00	0.000000000000000000e+00
5.000000000000000000e+00	-5.000000000000000000e+00	1.881562427888949784e-03
5.000000000000000000e+00	-7.000000000000000000e+00	2.385228894122182197e-03
5.000000000000000000e+00	-9.000000000000000000e+00	3.282993426579450258e-03
5.000000000000000000e+00	-1.100000000000000000e+01	0.000000000000000000e+00
5.000000000000000000e+00	-1.300000000000000000e+01	4.904294989171997798e-03
5.000000000000000000e+00	-1.500000000000000000e+01	0.000000000000000000e+00
5.000000000000000000e+00	-1.700000000000000000e+01	5.766297569924638822e-03
5.000000000000000000e+00	-1.900000000000000000e+01	0.000000000000000000e+00
5.000000000000000000e+00	-2.100000000000000000e+01	0.000000000000000000e+00
5.000000000000000000e+00	-2.300000000000000000e+01	0.000000000000000000e+00
5.000000000000000000e+00	-2.500000000000000000e+01	0.000000000000000000e+00
5.000000000000000000e+00	-2.700000000000000000e+01	0.000000000000000000e+00
5.000000000000000000e+00	-2.900000000000000000e+01	0.000000000000000000e+00
7.000000000000000000e+00	-1.000000000000000000e+00	0.000000000000000000e+00
7.000000000000000000e+00	-3.000000000000000000e+00	0.000000000000000000e+00
7.000000000000000000e+00	-5.000000000000000000e+00	0.000000000000000000e+00
7.000000000000000000e+00	-7.000000000000000000e+00	0.000000000000000000e+00
7.000000000000000000e+00	-9.000000000000000000e+00	9.693978800633162862e-03
7.000000000000000000e+00	-1.100000000000000000e+01	1.240402412765684304e-02
7.000000000000000000e+00	-1.300000000000000000e+01	0.000000000000000000e+00
7.000000000000000000e+00	-1.500000000000000000e+01	0.000000000000000000e+00
7.000000000000000000e+00	-1.700000000000000000e+01	3.139355189692993875e-03
7.000000000000000000e+00	-1.900000000000000000e+01	1.251371858768046685e-02
7.000000000000000000e+00	-2.100000000000000000e+01	0.000000000000000000e+00
7.000000000000000000e+00	-2.300000000000000000e+01	0.000000000000000000e+00
7.000000000000000000e+00	-2.500000000000000000e+01	2.936929465040982734e-03
7.000000000000000000e+00	-2.700000000000000000e+01	0.000000000000000000e+00
7.000000000000000000e+00	-2.900000000000000000e+01	4.860413681086139803e-03
9.000000000000000000e+00	-1.000000000000000000e+00	7.267418989380880490e-03
9.000000000000000000e+00	-3.000000000000000000e+00	1.277553796641184292e-03
9.000000000000000000e+00	-5.000000000000000000e+00	0.000000000000000000e+00
9.000000000000000000e+00	-7.000000000000000000e+00	0.000000000000000000e+00
9.000000000000000000e+00	-9.000000000000000000e+00	5.816099293971310757e-03
9.000000000000000000e+00	-1.100000000000000000e+01	3.085311037615223739e-03
9.000000000000000000e+00	-1.300000000000000000e+01	2.289640405318538185e-03
9.000000000000000000e+00	-1.500000000000000000e+01	4.717751208878295799e-03
9.000000000000000000e+00	-1.700000000000000000e+01	4.769930904091168600e-03
9.000000000000000000e+00	-1.900000000000000000e+01	8.996733976518456188e-04
9.000000000000000000e+00	-2.100000000000000000e+01	0.000000000000000000e+00
9.000000000000000000e+00	-2.300000000000000000e+01	1.511800049220157760e-02
9.000000000000000000e+00	-2.500000000000000000e+01	1.307602290927301070e-03
9.000000000000000000e+00	-2.700000000000000000e+01	7.701221669172531037e-03
9.000000000000000000e+00	-2.900000000000000000e+01	0.000000000000000000e+00
1.100000000000000000e+01	-1.000000000000000000e+00	0.000000000000000000e+00
1.100000000000000000e+01	-3.000000000000000000e+00	0.000000000000000000e+00
1.100000000000000000e+01	-5.000000000000000000e+00	0.000000000000000000e+00
1.100000000000000000e+01	-7.000000000000000000e+00	0.000000000000000000e+00
1.100000000000000000e+01	-9.000000000000000000e+00	0.000000000000000000e+00
1.100000000000000000e+01	-1.100000000000000000e+01	3.295841912021479914e-03
1.100000000000000000e+01	-1.300000000000000000e+01	0.000000000000000000e+00
1.100000000000000000e+01	-1.500000000000000000e+01	0.000000000000000000e+00
1.100000000000000000e+01	-1.700000000000000000e+01	0.000000000000000000e+00
1.100000000000000000e+01	-1.900000000000000000e+01	0.000000000000000000e+00
1.100000000000000000e+01	-2.100000000000000000e+01	0.000000000000000000e+00
1.100000000000000000e+01	-2.300000000000000000e+01	6.065887103738010211e-03
1.100000000000000000e+01	-2.500000000000000000e+01	3.350683932720199820e-03
1.100000000000000000e+01	-2.700000000000000000e+01	0.000000000000000000e+00
1.100000000000000000e+01	-2.900000000000000000e+01	0.000000000000000000e+00
1.300000000000000000e+01	-1.000000000000000000e+00	3.953710391581211070e-03
1.300000000000000000e+01	-3.000000000000000000e+00	1.274183882459589690e-02
1.300000000000000000e+01	-5.000000000000000000e+00	0.000000000000000000e+00
1.300000000000000000e+01	-7.000000000000000000e+00	8.015640829681203172e-03
1.300000000000000000e+01	-9.000000000000000000e+00	8.241993325198926357e-03
1.300000000000000000e+01	-1.100000000000000000e+01	7.212118357204921892e-04
1.300000000000000000e+01	-1.300000000000000000e+01	4.090059768375731153e-04
1.300000000000000000e+01	-1.500000000000000000e+01	5.367842600948247167e-03
1.300000000000000000e+01	-1.700000000000000000e+01	5.898369793627011859e-03
1.300000000000000000e+01	-1.900000000000000000e+01	1.336797315644533413e-02
1.300000000000000000e+01	-2.100000000000000000e+01	5.277489433934690055e-04
1.300000000000000000e+01	-2.300000000000000000e+01	0.000000000000000000e+00
1.300000000000000000e+01	-2.500000000000000000e+01	2.105781524595062848e-04
1.300000000000000000e+01	-2.700000000000000000e+01	1.826540237183671422e-02
1.300000000000000000e+01	-2.900000000000000000e+01	0.000000000000000000e+00
1.500000000000000000e+01	-1.000000000000000000e+00	5.115693461986703383e-03
1.500000000000000000e+01	-3.000000000000000000e+00	1.116091106447125725e-02
1.500000000000000000e+01	-5.000000000000000000e+00	0.000000000000000000e+00
1.500000000000000000e+01	-7.000000000000000000e+00	0.000000000000000000e+00
1.500000000000000000e+01	-9.000000000000000000e+00	7.379217655658187880e-03
1.500000000000000000e+01	-1.100000000000000000e+01	1.248763772709327036e-02
1.500000000000000000e+01	-1.300000000000000000e+01	0.000000000000000000e+00
1.500000000000000000e+01	-1.500000000000000000e+01	1.614750144404264454e-02
1.500000000000000000e+01	-1.700000000000000000e+01	0.000000000000000000e+00
1.500000000000000000e+01	-1.900000000000000000e+01	0.000000000000000000e+00
1.500000000000000000e+01	-2.100000000000000000e+01	2.168804585117811712e-03
1.500000000000000000e+01	-2.300000000000000000e+01	0.000000000000000000e+00
1.500000000000000000e+01	-2.500000000000000000e+01	0.000000000000000000e+00
1.500000000000000000e+01	-2.700000000000000000e+01	0.000000000000000000e+00
1.500000000000000000e+01	-2.900000000000000000e+01	0.000000000000000000e+00
1.700000000000000000e+01	-1.000000000000000000e+00	0.000000000000000000e+00
1.700000000000000000e+01	-3.000000000000000000e+00	1.070647325062745736e-02
1.700000000000000000e+01	-5.000000000000000000e+00	0.000000000000000000e+00
1.700000000000000000e+01	-7.000000000000000000e+00	0.000000000000000000e+00
1.700000000000000000e+01	-9.000000000000000000e+00	0.000000000000000000e+00
1.700000000000000000e+01	-1.100000000000000000e+01	6.703773509291188759e-03
1.700000000000000000e+01	-1.300000000000000000e+01	1.150091096981942229e-04
1.700000000000000000e+01	-1.500000000000000000e+01	0.000000000000000000e+00
1.700000000000000000e+01	-1.700000000000000000e+01	0.000000000000000000e+00
1.700000000000000000e+01	-1.900000000000000000e+01	0.000000000000000000e+00
1.700000000000000000e+01	-2.100000000000000000e+01	0.000000000000000000e+00
1.700000000000000000e+01	-2.300000000000000000e+01	2.587697035260516643e-03
1.700000000000000000e+01	-2.500000000000000000e+01	1.071495535192723558e-02
1.700000000000000000e+01	-2.700000000000000000e+01	0.000000000000000000e+00
1.700000000000000000e+01	-2.900000000000000000e+01	2.632568250132027998e-03
1.900000000000000000e+01	-1.000000000000000000e+00	0.000000000000000000e+00
1.900000000000000000e+01	-3.000000000000000000e+00	0.000000000000000000e+00
1.900000000000000000e+01	-5.000000000000000000e+00	8.339922140540911855e-03
1.900000000000000000e+01	-7.000000000000000000e+00	3.809987284297378096e-03
1.900000000000000000e+01	-9.000000000000000000e+00	0.000000000000000000e+00
1.900000000000000000e+01	-1.100000000000000000e+01	0.000000000000000000e+00
1.900000000000000000e+01	-1.300000000000000000e+01	0.000000000000000000e+00
1.900000000000000000e+01	-1.500000000000000000e+01	0.000000000000000000e+00
1.900000000000000000e+01	-1.700000000000000000e+01	7.156465190258698428e-03
1.900000000000000000e+01	-1.900000000000000000e+01	0.000000000000000000e+00
1.900000000000000000e+01	-2.100000000000000000e+01	1.847891499288101258e-03
1.900000000000000000e+01	-2.300000000000000000e+01	1.525699937952929020e-02
1.900000000000000000e+01	-2.500000000000000000e+01	7.969624352348159135e-03
1.900000000000000000e+01	-2.700000000000000000e+01	6.811977479240782785e-03
1.900000000000000000e+01	-2.900000000000000000e+01	0.000000000000000000e+00
2.100000000000000000e+01	-1.000000000000000000e+00	1.899445274147870677e-03
2.100000000000000000e+01	-3.000000000000000000e+00	0.000000000000000000e+00
2.100000000000000000e+01	-5.000000000000000000e+00	0.000000000000000000e+00
2.100000000000000000e+01	-7.000000000000000000e+00	1.293043059156384622e-02
2.100000000000000000e+01	-9.000000000000000000e+00	0.000000000000000000e+00
2.100000000000000000e+01	-1.100000000000000000e+01	0.000000000000000000e+00
2.100000000000000000e+01	-1.300000000000000000e+01	0.000000000000000000e+00
2.100000000000000000e+01	-1.500000000000000000e+01	5.968558327833495269e-03
2.100000000000000000e+01	-1.700000000000000000e+01	0.000000000000000000e+00
2.100000000000000000e+01	-1.900000000000000000e+01	3.705043184357936781e-03
2.100000000000000000e+01	-2.100000000000000000e+01	6.074578520752105248e-03
2.100000000000000000e+01	-2.300000000000000000e+01	0.000000000000000000e+00
2.100000000000000000e+01	-2.500000000000000000e+01	0.000000000000000000e+00
2.100000000000000000e+01	-2.700000000000000000e+01	1.928186486557192936e-02
2.100000000000000000e+01	-2.900000000000000000e+01	0.000000000000000000e+00
2.300000000000000000e+01	-1.000000000000000000e+00	0.000000000000000000e+00
2.300000000000000000e+01	-3.000000000000000000e+00	0.000000000000000000e+00
2.300000000000000000e+01	-5.000000000000000000e+00	0.000000000000000000e+00
2.300000000000000000e+01	-7.000000000000000000e+00	0.000000000000000000e+00
2.300000000000000000e+01	-9.000000000000000000e+00	0.000000000000000000e+00
2.300000000000000000e+01	-1.100000000000000000e+01	0.000000000000000000e+00
2.300000000000000000e+01	-1.300000000000000000e+01	1.136628046040111251e-02
2.300000000000000000e+01	-1.500000000000000000e+01	1.174414843937210406e-02
2.300000000000000000e+01	-1.700000000000000000e+01	0.000000000000000000e+00
2.300000000000000000e+01	-1.900000000000000000e+01	0.000000000000000000e+00
2.300000000000000000e+01	-2.100000000000000000e+01	0.000000000000000000e+00
2.300000000000000000e+01	-2.300000000000000000e+01	5.942410349031534977e-03
2.300000000000000000e+01	-2.500000000000000000e+01	2.120066984751423078e-03
2.300000000000000000e+01	-2.700000000000000000e+01	0.000000000000000000e+00
2.300000000000000000e+01	-2.900000000000000000e+01	5.540714501583998697e-05
2.500000000000000000e+01	-1.000000000000000000e+00	6.137306312643975303e-03
2.500000000000000000e+01	-3.000000000000000000e+00	0.000000000000000000e+00
2.500000000000000000e+01	-5.000000000000000000e+00	0.000000000000000000e+00
2.500000000000000000e+01	-7.000000000000000000e+00	6.347806759388063824e-03
2.500000000000000000e+01	-9.000000000000000000e+00	0.000000000000000000e+00
2.500000000000000000e+01	-1.100000000000000000e+01	5.517581074770072647e-03
2.500000000000000000e+01	-1.300000000000000000e+01	0.000000000000000000e+00
2.500000000000000000e+01	-1.500000000000000000e+01	0.000000000000000000e+00
2.500000000000000000e+01	-1.700000000000000000e+01	0.000000000000000000e+00
2.500000000000000000e+01	-1.900000000000000000e+01	2.113614654206896759e-03
2.500000000000000000e+01	-2.100000000000000000e+01	0.000000000000000000e+00
2.500000000000000000e+01	-2.300000000000000000e+01	7.472705639969046132e-03
2.500000000000000000e+01	-2.500000000000000000e+01	7.354983620728727800e-03
2.500000000000000000e+01	-2.700000000000000000e+01	0.000000000000000000e+00
2.500000000000000000e+01	-2.900000000000000000e+01	0.000000000000000000e+00
2.700000000000000000e+01	-1.000000000000000000e+00	0.000000000000000000e+00
2.700000000000000000e+01	-3.000000000000000000e+00	6.843840337588336098e-03
2.700000000000000000e+01	-5.000000000000000000e+00	1.945076138628598628e-03
2.700000000000000000e+01	-7.000000000000000000e+00	1.372566842535172249e-02
2.700000000000000000e+01	-9.000000000000000000e+00	0.000000000000000000e+00
2.700000000000000000e+01	-1.100000000000000000e+01	5.235965816149157348e-03
2.700000000000000000e+01	-1.300000000000000000e+01	0.000000000000000000e+00
2.700000000000000000e+01	-1.500000000000000000e+01	0.000000000000000000e+00
2.700000000000000000e+01	-1.700000000000000000e+01	0.000000000000000000e+00
2.700000000000000000e+01	-1.900000000000000000e+01	0.000000000000000000e+00
2.700000000000000000e+01	-2.100000000000000000e+01	4.645511697300319653e-03
2.700000000000000000e+01	-2.300000000000000000e+01	0.000000000000000000e+00
2.700000000000000000e+01	-2.500000000000000000e+01	0.000000000000000000e+00
2.700000000000000000e+01	-2.700000000000000000e+01	0.000000000000000000e+00
2.700000000000000000e+01	-2.900000000000000000e+01	0.000000000000000000e+00
2.900000000000000000e+01	-1.000000000000000000e+00	0.000000000000000000e+00
2.900000000000000000e+01	-3.000000000000000000e+00	0.000000000000000000e+00
2.900000000000000000e+01	-5.000000000000000000e+00	0.000000000000000000e+00
2.900000000000000000e+01	-7.000000000000000000e+00	4.169668714772978291e-03
2.900000000000000000e+01	-9.000000000000000000e+00	0.000000000000000000e+00
2.900000000000000000e+01	-1.100000000000000000e+01	0.000000000000000000e+00
2.900000000000000000e+01	-1.300000000000000000e+01	1.118882827133571567e-04
2.900000000000000000e+01	-1.500000000000000000e+01	0.000000000000000000e+00
2.900000000000000000e+01	-1.700000000000000000e+01	0.000000000000000000e+00
2.900000000000000000e+01	-1.900000000000000000e+01	0.000000000000000000e+00
2.900000000000000000e+01	-2.100000000000000000e+01	5.454594958640424096e-04
2.900000000000000000e+01	-2.300000000000000000e+01	6.708101448915648746e-04
2.900000000000000000e+01	-2.500000000000000000e+01	1.480468079864882824e-02
2.900000000000000000e+01	-2.700000000000000000e+01	2.777707837737786178e-03
2.900000000000000000e+01	-2.900000000000000000e+01	0.000000000000000000e+00


==> data/case_2_1_gcat_fs_max.dat <==
1.000000000000000000e+00	1.000000000000000000e+01	3.281781514243409248e-03
1.000000000000000000e+00	5.000000000000000000e+01	3.517622875687020922e-03
1.000000000000000000e+00	1.000000000000000000e+02	2.814928060783650210e-03
1.000000000000000000e+00	2.000000000000000000e+02	3.608235162266826279e-03
1.000000000000000000e+00	3.000000000000000000e+02	3.786124431811810354e-03
1.000000000000000000e+00	5.000000000000000000e+02	3.221655385577948394e-03
1.000000000000000000e+00	1.000000000000000000e+03	3.913717219165446792e-03
1.000000000000000000e+00	1.500000000000000000e+03	5.706546346573304618e-14
1.000000000000000000e+00	2.000000000000000000e+03	5.706546346573304618e-14
1.000000000000000000e+00	2.500000000000000000e+03	5.706546346573304618e-14
3.000000000000000000e+00	1.000000000000000000e+01	2.647329610539594924e-03
3.000000000000000000e+00	5.000000000000000000e+01	3.358577971982690258e-03
3.000000000000000000e+00	1.000000000000000000e+02	3.399156656329616055e-03
3.000000000000000000e+00	2.000000000000000000e+02	2.536315999625449180e-03
3.000000000000000000e+00	3.000000000000000000e+02	2.298586204595443050e-03
3.000000000000000000e+00	5.000000000000000000e+02	5.500795674192149320e-03
3.000000000000000000e+00	1.000000000000000000e+03	2.888209120186502332e-03
3.000000000000000000e+00	1.500000000000000000e+03	5.706546346573304618e-14
3.000000000000000000e+00	2.000000000000000000e+03	5.706546346573304618e-14
3.000000000000000000e+00	2.500000000000000000e+03	5.706546346573304618e-14
5.000000000000000000e+00	1.000000000000000000e+01	2.396772022420723403e-03
5.000000000000000000e+00	5.000000000000000000e+01	2.134616724405624666e-03
5.000000000000000000e+00	1.000000000000000000e+02	3.890050528168709221e-03
5.000000000000000000e+00	2.000000000000000000e+02	4.012080296187603423e-03
5.000000000000000000e+00	3.000000000000000000e+02	3.254694028464566458e-03
5.000000000000000000e+00	5.000000000000000000e+02	3.165415348868272361e-03
5.000000000000000000e+00	1.000000000000000000e+03	4.512896875058070023e-03
5.000000000000000000e+00	1.500000000000000000e+03	5.706546346573304618e-14
5.000000000000000000e+00	2.000000000000000000e+03	5.706546346573304618e-14
5.000000000000000000e+00	2.500000000000000000e+03	5.706546346573304618e-14
7.000000000000000000e+00	1.000000000000000000e+01	3.152876792030356867e-03
7.000000000000000000e+00	5.000000000000000000e+01	3.210446671182642930e-03
7.000000000000000000e+00	1.000000000000000000e+02	3.323046553267205994e-03
7.000000000000000000e+00	2.000000000000000000e+02	3.170202729998683466e-03
7.000000000000000000e+00	3.000000000000000000e+02	3.013421206148558795e-03
7.000000000000000000e+00	5.000000000000000000e+02	3.582019748183506991e-03
7.000000000000000000e+00	1.000000000000000000e+03	3.028162195352512853e-03
7.000000000000000000e+00	1.500000000000000000e+03	5.706546346573304618e-14
7.000000000000000000e+00	2.000000000000000000e+03	5.706546346573304618e-14
7.000000000000000000e+00	2.500000000000000000e+03	5.706546346573304618e-14
9.000000000000000000e+00	1.000000000000000000e+01	3.541086145279370712e-03
9.000000000000000000e+00	5.000000000000000000e+01	3.580655706796997961e-03
9.000000000000000000e+00	1.000000000000000000e+02	4.290018460848088466e-03
9.000000000000000000e+00	2.000000000000000000e+02	3.842597574101436209e-03
9.000000000000000000e+00	3.000000000000000000e+02	3.244211107840566655e-03
9.000000000000000000e+00	5.000000000000000000e+02	3.412483112067654645e-03
9.000000000000000000e+00	1.000000000000000000e+03	3.889962633668808678e-03
9.000000000000000000e+00	1.500000000000000000e+03	5.706546346573304618e-14
9.000000000000000000e+00	2.000000000000000000e+03	5.706546346573304618e-14
9.000000000000000000e+00	2.500000000000000000e+03	5.706546346573304618e-14
1.100000000000000000e+01	1.000000000000000000e+01	3.197306265072308307e-03
1.100000000000000000e+01	5.000000000000000000e+01	2.679900536591173221e-03
1.100000000000000000e+01	1.000000000000000000e+02	4.958746705064687177e-03
1.100000000000000000e+01	2.000000000000000000e+02	3.235916920479642300e-03
1.100000000000000000e+01	3.000000000000000000e+02	2.670838350243842640e-03
1.100000000000000000e+01	5.000000000000000000e+02	2.718488624511294915e-03
1.100000000000000000e+01	1.000000000000000000e+03	3.331307952636253233e-03
1.100000000000000000e+01	1.500000000000000000e+03	5.706546346573304618e-14
1.100000000000000000e+01	2.000000000000000000e+03	5.706546346573304618e-14
1.100000000000000000e+01	2.500000000000000000e+03	5.706546346573304618e-14
1.300000000000000000e+01	1.000000000000000000e+01	3.029947161634405361e-03
1.300000000000000000e+01	5.000000000000000000e+01	4.644087341513225553e-03
1.300000000000000000e+01	1.000000000000000000e+02	3.888683229154921150e-03
1.300000000000000000e+01	2.000000000000000000e+02	2.046977720677523038e-03
1.300000000000000000e+01	3.000000000000000000e+02	5.171077474037222288e-03
1.300000000000000000e+01	5.000000000000000000e+02	3.275712769960970050e-03
1.300000000000000000e+01	1.000000000000000000e+03	3.447912853657308929e-03
1.300000000000000000e+01	1.500000000000000000e+03	5.706546346573304618e-14
1.300000000000000000e+01	2.000000000000000000e+03	5.706546346573304618e-14
1.300000000000000000e+01	2.500000000000000000e+03	5.706546346573304618e-14
1.500000000000000000e+01	1.000000000000000000e+01	3.938028401759163799e-03
1.500000000000000000e+01	5.000000000000000000e+01	2.399197805877939516e-03
1.500000000000000000e+01	1.000000000000000000e+02	2.588749656539768296e-03
1.500000000000000000e+01	2.000000000000000000e+02	3.555976505130509224e-03
1.500000000000000000e+01	3.000000000000000000e+02	2.154446304324597605e-03
1.500000000000000000e+01	5.000000000000000000e+02	4.722542328016610114e-03
1.500000000000000000e+01	1.000000000000000000e+03	2.457168081036575913e-03
1.500000000000000000e+01	1.500000000000000000e+03	5.706546346573304618e-14
1.500000000000000000e+01	2.000000000000000000e+03	5.706546346573304618e-14
1.500000000000000000e+01	2.500000000000000000e+03	5.706546346573304618e-14
1.700000000000000000e+01	1.000000000000000000e+01	3.390866620276433707e-03
1.700000000000000000e+01	5.000000000000000000e+01	2.118758179352697724e-03
1.700000000000000000e+01	1.000000000000000000e+02	2.822966620913858193e-03
1.700000000000000000e+01	2.000000000000000000e+02	3.108397264486750800e-03
1.700000000000000000e+01	3.000000000000000000e+02	3.312418175070552806e-03
1.700000000000000000e+01	5.000000000000000000e+02	3.828693183578701920e-03
1.700000000000000000e+01	1.000000000000000000e+03	4.520382054358451640e-03
1.700000000000000000e+01	1.500000000000000000e+03	5.706546346573304618e-14
1.700000000000000000e+01	2.000000000000000000e+03	5.706546346573304618e-14
1.700000000000000000e+01	2.500000000000000000e+03	5.706546346573304618e-14
1.900000000000000000e+01	1.000000000000000000e+01	2.540395960395347430e-03
1.900000000000000000e+01	5.000000000000000000e+01	3.139653273149800583e-03
1.900000000000000000e+01	1.000000000000000000e+02	2.691519208512627159e-03
1.900000000000000000e+01	2.000000000000000000e+02	4.205377362800577501e-03
1.900000000000000000e+01	3.000000000000000000e+02	3.271757183407775216e-03
1.900000000000000000e+01	5.000000000000000000e+02	2.332672329013796286e-03
1.900000000000000000e+01	1.000000000000000000e+03	3.920828770286099996e-03
1.900000000000000000e+01	1.500000000000000000e+03	5.706546346573304618e-14
1.900000000000000000e+01	2.000000000000000000e+03	5.706546346573304618e-14
1.900000000000000000e+01	2.500000000000000000e+03	5.706546346573304618e-14
2.100000000000000000e+01	1.000000000000000000e+01	4.033657976787674571e-03
2.100000000000000000e+01	5.000000000000000000e+01	1.850118056208938100e-03
2.100000000000000000e+01	1.000000000000000000e+02	4.192125236525345855e-03
2.100000000000000000e+01	2.000000000000000000e+02	4.323753670795404958e-03
2.100000000000000000e+01	3.000000000000000000e+02	2.900645366193499441e-03
2.100000000000000000e+01	5.000000000000000000e+02	2.077142176386770345e-03
2.100000000000000000e+01	1.000000000000000000e+03	3.333318575942989526e-03
2.100000000000000000e+01	1.500000000000000000e+03	5.706546346573304618e-14
2.100000000000000000e+01	2.000000000000000000e+03	5.706546346573304618e-14
2.100000000000000000e+01	2.500000000000000000e+03	5.706546346573304618e-14
2.300000000000000000e+01	1.000000000000000000e+01	2.263561613590647781e-03
2.300000000000000000e+01	5.000000000000000000e+01	3.154632956434699764e-03
2.300000000000000000e+01	1.000000000000000000e+02	3.319099295681970929e-03
2.300000000000000000e+01	2.000000000000000000e+02	3.789848966337494574e-03
2.300000000000000000e+01	3.000000000000000000e+02	3.908013055028192184e-03
2.300000000000000000e+01	5.000000000000000000e+02	2.692769064642330790e-03
2.300000000000000000e+01	1.000000000000000000e+03	5.256871715514366272e-03
2.300000000000000000e+01	1.500000000000000000e+03	5.706546346573304618e-14
2.300000000000000000e+01	2.000000000000000000e+03	5.706546346573304618e-14
2.300000000000000000e+01	2.500000000000000000e+03	5.706546346573304618e-14
2.500000000000000000e+01	1.000000000000000000e+01	3.819076129768061989e-03
2.500000000000000000e+01	5.000000000000000000e+01	2.293122908434641616e-03
2.500000000000000000e+01	1.000000000000000000e+02	2.575655101138218939e-03
2.500000000000000000e+01	2.000000000000000000e+02	2.588876790347915957e-03
2.500000000000000000e+01	3.000000000000000000e+02	3.192377583248084960e-03
2.500000000000000000e+01	5.000000000000000000e+02	4.161205860600203366e-03
2.500000000000000000e+01	1.000000000000000000e+03	2.807873056329457384e-03
2.500000000000000000e+01	1.500000000000000000e+03	5.706546346573304618e-14
2.500000000000000000e+01	2.000000000000000000e+03	5.706546346573304618e-14
2.500000000000000000e+01	2.500000000000000000e+03	5.706546346573304618e-14
2.700000000000000000e+01	1.000000000000000000e+01	2.781896647972681436e-03
2.700000000000000000e+01	5.000000000000000000e+01	4.418014286987848038e-03
2.700000000000000000e+01	1.000000000000000000e+02	2.702436503569716209e-03
2.700000000000000000e+01	2.000000000000000000e+02	3.197773002387549468e-03
2.700000000000000000e+01	3.000000000000000000e+02	3.922151409464280647e-03
2.700000000000000000e+01	5.000000000000000000e+02	2.829161958791903686e-03
2.700000000000000000e+01	1.000000000000000000e+03	2.993034907121661092e-03
2.700000000000000000e+01	1.500000000000000000e+03	5.706546346573304618e-14
2.700000000000000000e+01	2.000000000000000000e+03	5.706546346573304618e-14
2.700000000000000000e+01	2.500000000000000000e+03	5.706546346573304618e-14
2.900000000000000000e+01	1.000000000000000000e+01	2.983015750592787896e-03
2.900000000000000000e+01	5.000000000000000000e+01	3.364429875326591102e-03
2.900000000000000000e+01	1.000000000000000000e+02	3.667956960847984504e-03
2.900000000000000000e+01	2.000000000000000000e+02	2.627396296892792193e-03
2.900000000000000000e+01	3.000000000000000000e+02	2.922791885083597663e-03
2.900000000000000000e+01	5.000000000000000000e+02	2.864998626854742270e-03
2.900000000000000000e+01	1.000000000000000000e+03	2.785280169794956961e-03
2.900000000000000000e+01	1.500000000000000000e+03	5.706546346573304618e-14
2.900000000000000000e+01	2.000000000000000000e+03	5.706546346573304618e-14
2.900000000000000000e+01	2.500000000000000000e+03	5.706546346573304618e-14


==> data/case_2_1_gcat_fs_sum.dat <==
1.000000000000000000e+00	1.000000000000000000e+01	1.195880855027129375e-01
1.000000000000000000e+00	5.000000000000000000e+01	1.129320528415571623e-01
1.000000000000000000e+00	1.000000000000000000e+02	8.284620203559511786e-02
1.000000000000000000e+00	2.000000000000000000e+02	9.333743110224412831e-02
1.000000000000000000e+00	3.000000000000000000e+02	9.592410681386720483e-02
1.000000000000000000e+00	5.000000000000000000e+02	8.259302275811020166e-02
1.000000000000000000e+00	1.000000000000000000e+03	1.034421171739017264e-01
1.000000000000000000e+00	1.500000000000000000e+03	1.443734021222553565e-12
1.000000000000000000e+00	2.000000000000000000e+03	1.443734021222553565e-12
1.000000000000000000e+00	2.500000000000000000e+03	1.443734021222553565e-12
3.000000000000000000e+00	1.000000000000000000e+01	6.608456005241780673e-02
3.000000000000000000e+00	5.000000000000000000e+01	1.064891190329246839e-01
3.000000000000000000e+00	1.000000000000000000e+02	8.910059948599191593e-02
3.000000000000000000e+00	2.000000000000000000e+02	1.045690572472228741e-01
3.000000000000000000e+00	3.000000000000000000e+02	8.954153079875704080e-02
3.000000000000000000e+00	5.000000000000000000e+02	1.278634556896962593e-01
3.000000000000000000e+00	1.000000000000000000e+03	7.962569611256586910e-02
3.000000000000000000e+00	1.500000000000000000e+03	1.443734021222553565e-12
3.000000000000000000e+00	2.000000000000000000e+03	1.443734021222553565e-12
3.000000000000000000e+00	2.500000000000000000e+03	1.443734021222553565e-12
5.000000000000000000e+00	1.000000000000000000e+01	9.699089928720838749e-02
5.000000000000000000e+00	5.000000000000000000e+01	1.064592749276285222e-01
5.000000000000000000e+00	1.000000000000000000e+02	9.535330786988960305e-02
5.000000000000000000e+00	2.000000000000000000e+02	1.212735239258824205e-01
5.000000000000000000e+00	3.000000000000000000e+02	8.383989062115038138e-02
5.000000000000000000e+00	5.000000000000000000e+02	8.837409097719572948e-02
5.000000000000000000e+00	1.000000000000000000e+03	7.733489949500294003e-02
5.000000000000000000e+00	1.500000000000000000e+03	1.443734021222553565e-12
5.000000000000000000e+00	2.000000000000000000e+03	1.443734021222553565e-12
5.000000000000000000e+00	2.500000000000000000e+03	1.443734021222553565e-12
7.000000000000000000e+00	1.000000000000000000e+01	8.868830126936955160e-02
7.000000000000000000e+00	5.000000000000000000e+01	1.200506085778829668e-01
7.000000000000000000e+00	1.000000000000000000e+02	8.416753852312974793e-02
7.000000000000000000e+00	2.000000000000000000e+02	8.965505188930311675e-02
7.000000000000000000e+00	3.000000000000000000e+02	9.359501158707028701e-02
7.000000000000000000e+00	5.000000000000000000e+02	8.533037190602432709e-02
7.000000000000000000e+00	1.000000000000000000e+03	1.001172137551415986e-01
7.000000000000000000e+00	1.500000000000000000e+03	1.443734021222553565e-12
7.000000000000000000e+00	2.000000000000000000e+03	1.443734021222553565e-12
7.000000000000000000e+00	2.500000000000000000e+03	1.443734021222553565e-12
9.000000000000000000e+00	1.000000000000000000e+01	9.341640797064743040e-02
9.000000000000000000e+00	5.000000000000000000e+01	1.000824241158320138e-01
9.000000000000000000e+00	1.000000000000000000e+02	9.056976212170608775e-02
9.000000000000000000e+00	2.000000000000000000e+02	1.159290682104363590e-01
9.000000000000000000e+00	3.000000000000000000e+02	8.953821622285440540e-02
9.000000000000000000e+00	5.000000000000000000e+02	1.309204808267940834e-01
9.000000000000000000e+00	1.000000000000000000e+03	9.788293086039279167e-02
9.000000000000000000e+00	1.500000000000000000e+03	1.443734021222553565e-12
9.000000000000000000e+00	2.000000000000000000e+03	1.443734021222553565e-12
9.000000000000000000e+00	2.500000000000000000e+03	1.443734021222553565e-12
1.100000000000000000e+01	1.000000000000000000e+01	1.033296874851654668e-01
1.100000000000000000e+01	5.000000000000000000e+01	9.555911094563684927e-02
1.100000000000000000e+01	1.000000000000000000e+02	1.131343168328931004e-01
1.100000000000000000e+01	2.000000000000000000e+02	9.976590680119890031e-02
1.100000000000000000e+01	3.000000000000000000e+02	7.307695810636682943e-02
1.100000000000000000e+01	5.000000000000000000e+02	9.185526725893722322e-02
1.100000000000000000e+01	1.000000000000000000e+03	7.566374412543219741e-02
1.100000000000000000e+01	1.500000000000000000e+03	1.443734021222553565e-12
1.100000000000000000e+01	2.000000000000000000e+03	1.443734021222553565e-12
1.100000000000000000e+01	2.500000000000000000e+03	1.443734021222553565e-12
1.300000000000000000e+01	1.000000000000000000e+01	1.124720422191314295e-01
1.300000000000000000e+01	5.000000000000000000e+01	1.084769285804059180e-01
1.300000000000000000e+01	1.000000000000000000e+02	9.975193081525990380e-02
1.300000000000000000e+01	2.000000000000000000e+02	6.351579535480444960e-02
1.300000000000000000e+01	3.000000000000000000e+02	1.450023217884228721e-01
1.300000000000000000e+01	5.000000000000000000e+02	7.222367595643475191e-02
1.300000000000000000e+01	1.000000000000000000e+03	9.322594903440672987e-02
1.300000000000000000e+01	1.500000000000000000e+03	1.443734021222553565e-12
1.300000000000000000e+01	2.000000000000000000e+03	1.443734021222553565e-12
1.300000000000000000e+01	2.500000000000000000e+03	1.443734021222553565e-12
1.500000000000000000e+01	1.000000000000000000e+01	1.374886131195982575e-01
1.500000000000000000e+01	5.000000000000000000e+01	9.345143263823207924e-02
1.500000000000000000e+01	1.000000000000000000e+02	9.437122654156526735e-02
1.500000000000000000e+01	2.000000000000000000e+02	8.406170080452723958e-02
1.500000000000000000e+01	3.000000000000000000e+02	7.718804347893137852e-02
1.500000000000000000e+01	5.000000000000000000e+02	1.287791005883196505e-01
1.500000000000000000e+01	1.000000000000000000e+03	6.901455811537426932e-02
1.500000000000000000e+01	1.500000000000000000e+03	1.443734021222553565e-12
1.500000000000000000e+01	2.000000000000000000e+03	1.443734021222553565e-12
1.500000000000000000e+01	2.500000000000000000e+03	1.443734021222553565e-12
1.700000000000000000e+01	1.000000000000000000e+01	1.206658771092090632e-01
1.700000000000000000e+01	5.000000000000000000e+01	8.093700808555603921e-02
1.700000000000000000e+01	1.000000000000000000e+02	8.798314012040808763e-02
1.700000000000000000e+01	2.000000000000000000e+02	9.113623216486010925e-02
1.700000000000000000e+01	3.000000000000000000e+02	9.772483419563915419e-02
1.700000000000000000e+01	5.000000000000000000e+02	1.020327369171136755e-01
1.700000000000000000e+01	1.000000000000000000e+03	1.013037671955636654e-01
1.700000000000000000e+01	1.500000000000000000e+03	1.443734021222553565e-12
1.700000000000000000e+01	2.000000000000000000e+03	1.443734021222553565e-12
1.700000000000000000e+01	2.500000000000000000e+03	1.443734021222553565e-12
1.900000000000000000e+01	1.000000000000000000e+01	9.726260734498959337e-02
1.900000000000000000e+01	5.000000000000000000e+01	8.481046398110869688e-02
1.900000000000000000e+01	1.000000000000000000e+02	7.924234722344025705e-02
1.900000000000000000e+01	2.000000000000000000e+02	1.344177970333064742e-01
1.900000000000000000e+01	3.000000000000000000e+02	1.344618768329755021e-01
1.900000000000000000e+01	5.000000000000000000e+02	7.105387219141978683e-02
1.900000000000000000e+01	1.000000000000000000e+03	8.000729160473141199e-02
1.900000000000000000e+01	1.500000000000000000e+03	1.443734021222553565e-12
1.900000000000000000e+01	2.000000000000000000e+03	1.443734021222553565e-12
1.900000000000000000e+01	2.500000000000000000e+03	1.443734021222553565e-12
2.100000000000000000e+01	1.000000000000000000e+01	1.150657963027914565e-01
2.100000000000000000e+01	5.000000000000000000e+01	6.874986606390831589e-02
2.100000000000000000e+01	1.000000000000000000e+02	1.018626444374737261e-01
2.100000000000000000e+01	2.000000000000000000e+02	1.066151129263728237e-01
2.100000000000000000e+01	3.000000000000000000e+02	7.109882802027422954e-02
2.100000000000000000e+01	5.000000000000000000e+02	8.752572939231217930e-02
2.100000000000000000e+01	1.000000000000000000e+03	7.738344684120912476e-02
2.100000000000000000e+01	1.500000000000000000e+03	1.443734021222553565e-12
2.100000000000000000e+01	2.000000000000000000e+03	1.443734021222553565e-12
2.100000000000000000e+01	2.500000000000000000e+03	1.443734021222553565e-12
2.300000000000000000e+01	1.000000000000000000e+01	7.437318218073496467e-02
2.300000000000000000e+01	5.000000000000000000e+01	1.142624380919015081e-01
2.300000000000000000e+01	1.000000000000000000e+02	1.227387827055617109e-01
2.300000000000000000e+01	2.000000000000000000e+02	1.020593688833681956e-01
2.300000000000000000e+01	3.000000000000000000e+02	9.787640458241697594e-02
2.300000000000000000e+01	5.000000000000000000e+02	6.535920143448503694e-02
2.300000000000000000e+01	1.000000000000000000e+03	1.174485189705460897e-01
2.300000000000000000e+01	1.500000000000000000e+03	1.443734021222553565e-12
2.300000000000000000e+01	2.000000000000000000e+03	1.443734021222553565e-12
2.300000000000000000e+01	2.500000000000000000e+03	1.443734021222553565e-12
2.500000000000000000e+01	1.000000000000000000e+01	1.011701247511032076e-01
2.500000000000000000e+01	5.000000000000000000e+01	9.065289982659119339e-02
2.500000000000000000e+01	1.000000000000000000e+02	7.399480928437851546e-02
2.500000000000000000e+01	2.000000000000000000e+02	7.477750336474775494e-02
2.500000000000000000e+01	3.000000000000000000e+02	8.175046232207283659e-02
2.500000000000000000e+01	5.000000000000000000e+02	1.152526481490190324e-01
2.500000000000000000e+01	1.000000000000000000e+03	1.059330818777381999e-01
2.500000000000000000e+01	1.500000000000000000e+03	1.443734021222553565e-12
2.500000000000000000e+01	2.000000000000000000e+03	1.443734021222553565e-12
2.500000000000000000e+01	2.500000000000000000e+03	1.443734021222553565e-12
2.700000000000000000e+01	1.000000000000000000e+01	9.112192598662671728e-02
2.700000000000000000e+01	5.000000000000000000e+01	1.352262337591425556e-01
2.700000000000000000e+01	1.000000000000000000e+02	9.520390959798041841e-02
2.700000000000000000e+01	2.000000000000000000e+02	7.977702239251360794e-02
2.700000000000000000e+01	3.000000000000000000e+02	1.080000868056809615e-01
2.700000000000000000e+01	5.000000000000000000e+02	8.057573268747786344e-02
2.700000000000000000e+01	1.000000000000000000e+03	9.716335840210699182e-02
2.700000000000000000e+01	1.500000000000000000e+03	1.443734021222553565e-12
2.700000000000000000e+01	2.000000000000000000e+03	1.443734021222553565e-12
2.700000000000000000e+01	2.500000000000000000e+03	1.443734021222553565e-12
2.900000000000000000e+01	1.000000000000000000e+01	8.521336865064199628e-02
2.900000000000000000e+01	5.000000000000000000e+01	1.006380611557411431e-01
2.900000000000000000e+01	1.000000000000000000e+02	9.682425324583276982e-02
2.900000000000000000e+01	2.000000000000000000e+02	8.491784451492523367e-02
2.900000000000000000e+01	3.000000000000000000e+02	1.025469864145525101e-01
2.900000000000000000e+01	5.000000000000000000e+02	9.408602893253337207e-02
2.900000000000000000e+01	1.000000000000000000e+03	9.410442608660019026e-02
2.900000000000000000e+01	1.500000000000000000e+03	1.443734021222553565e-12
2.900000000000000000e+01	2.000000000000000000e+03	1.443734021222553565e-12
2.900000000000000000e+01	2.500000000000000000e+03	1.443734021222553565e-12


==> data/case_2_1_gcat_mi_max.dat <==
1.000000000000000000e+00	1.000000000000000000e+01	3.628472295708728979e-03
1.000000000000000000e+00	5.000000000000000000e+01	5.740645570683433618e-03
1.000000000000000000e+00	1.000000000000000000e+02	8.567251993587099435e-03
1.000000000000000000e+00	2.000000000000000000e+02	1.448482683231611112e-02
1.000000000000000000e+00	3.000000000000000000e+02	2.320792774370850076e-02
1.000000000000000000e+00	5.000000000000000000e+02	1.755525976118432752e-02
1.000000000000000000e+00	1.000000000000000000e+03	2.496094279355043355e-02
1.000000000000000000e+00	1.500000000000000000e+03	1.110223024625156540e-16
1.000000000000000000e+00	2.000000000000000000e+03	1.110223024625156540e-16
1.000000000000000000e+00	2.500000000000000000e+03	1.110223024625156540e-16
3.000000000000000000e+00	1.000000000000000000e+01	3.795488373562472262e-03
3.000000000000000000e+00	5.000000000000000000e+01	6.565171313092088567e-03
3.000000000000000000e+00	1.000000000000000000e+02	1.048968053042553805e-02
3.000000000000000000e+00	2.000000000000000000e+02	1.867037220270706399e-02
3.000000000000000000e+00	3.000000000000000000e+02	1.912249172863744739e-02
3.000000000000000000e+00	5.000000000000000000e+02	1.878570404906043656e-02
3.000000000000000000e+00	1.000000000000000000e+03	3.389678758258884983e-02
3.000000000000000000e+00	1.500000000000000000e+03	1.110223024625156540e-16
3.000000000000000000e+00	2.000000000000000000e+03	1.110223024625156540e-16
3.000000000000000000e+00	2.500000000000000000e+03	1.110223024625156540e-16
5.000000000000000000e+00	1.000000000000000000e+01	4.382126349513404406e-03
5.000000000000000000e+00	5.000000000000000000e+01	8.384103167099699050e-03
5.000000000000000000e+00	1.000000000000000000e+02	9.879960051494718343e-03
5.000000000000000000e+00	2.000000000000000000e+02	1.656052378130401515e-02
5.000000000000000000e+00	3.000000000000000000e+02	1.992931216201943023e-02
5.000000000000000000e+00	5.000000000000000000e+02	3.272128685313702157e-02
5.000000000000000000e+00	1.000000000000000000e+03	2.632587700924426954e-02
5.000000000000000000e+00	1.500000000000000000e+03	1.110223024625156540e-16
5.000000000000000000e+00	2.000000000000000000e+03	1.110223024625156540e-16
5.000000000000000000e+00	2.500000000000000000e+03	1.110223024625156540e-16
7.000000000000000000e+00	1.000000000000000000e+01	2.837251101645343887e-03
7.000000000000000000e+00	5.000000000000000000e+01	7.135262447534262975e-03
7.000000000000000000e+00	1.000000000000000000e+02	1.136131986435051644e-02
7.000000000000000000e+00	2.000000000000000000e+02	1.679746797404679803e-02
7.000000000000000000e+00	3.000000000000000000e+02	1.845293708956186052e-02
7.000000000000000000e+00	5.000000000000000000e+02	2.106036307497660687e-02
7.000000000000000000e+00	1.000000000000000000e+03	3.138881090599254797e-02
7.000000000000000000e+00	1.500000000000000000e+03	1.110223024625156540e-16
7.000000000000000000e+00	2.000000000000000000e+03	1.110223024625156540e-16
7.000000000000000000e+00	2.500000000000000000e+03	1.110223024625156540e-16
9.000000000000000000e+00	1.000000000000000000e+01	3.137785829157246908e-03
9.000000000000000000e+00	5.000000000000000000e+01	6.601425784861225665e-03
9.000000000000000000e+00	1.000000000000000000e+02	9.133727804899738345e-03
9.000000000000000000e+00	2.000000000000000000e+02	1.740206438305036407e-02
9.000000000000000000e+00	3.000000000000000000e+02	1.885285203752484762e-02
9.000000000000000000e+00	5.000000000000000000e+02	2.424619761716040323e-02
9.000000000000000000e+00	1.000000000000000000e+03	2.657453187462310851e-02
9.000000000000000000e+00	1.500000000000000000e+03	1.110223024625156540e-16
9.000000000000000000e+00	2.000000000000000000e+03	1.110223024625156540e-16
9.000000000000000000e+00	2.500000000000000000e+03	1.110223024625156540e-16
1.100000000000000000e+01	1.000000000000000000e+01	3.511990002753484497e-03
1.100000000000000000e+01	5.000000000000000000e+01	6.776318042297058142e-03
1.100000000000000000e+01	1.000000000000000000e+02	1.329633511462580131e-02
1.100000000000000000e+01	2.000000000000000000e+02	1.088101308761424413e-02
1.100000000000000000e+01	3.000000000000000000e+02	1.838109899174389383e-02
1.100000000000000000e+01	5.000000000000000000e+02	2.011335261265179142e-02
1.100000000000000000e+01	1.000000000000000000e+03	2.564000887038164755e-02
1.100000000000000000e+01	1.500000000000000000e+03	1.110223024625156540e-16
1.100000000000000000e+01	2.000000000000000000e+03	1.110223024625156540e-16
1.100000000000000000e+01	2.500000000000000000e+03	1.110223024625156540e-16
1.300000000000000000e+01	1.000000000000000000e+01	4.334984802366492751e-03
1.300000000000000000e+01	5.000000000000000000e+01	5.938637472141516938e-03
1.300000000000000000e+01	1.000000000000000000e+02	1.052788447967523133e-02
1.300000000000000000e+01	2.000000000000000000e+02	9.071710685954803566e-03
1.300000000000000000e+01	3.000000000000000000e+02	1.735602008699532739e-02
1.300000000000000000e+01	5.000000000000000000e+02	2.168135422344419361e-02
1.300000000000000000e+01	1.000000000000000000e+03	2.593662980770239379e-02
1.300000000000000000e+01	1.500000000000000000e+03	1.110223024625156540e-16
1.300000000000000000e+01	2.000000000000000000e+03	1.110223024625156540e-16
1.300000000000000000e+01	2.500000000000000000e+03	1.110223024625156540e-16
1.500000000000000000e+01	1.000000000000000000e+01	4.248930052305532890e-03
1.500000000000000000e+01	5.000000000000000000e+01	5.998191423153498292e-03
1.500000000000000000e+01	1.000000000000000000e+02	9.916328135425755974e-03
1.500000000000000000e+01	2.000000000000000000e+02	1.244016653184698562e-02
1.500000000000000000e+01	3.000000000000000000e+02	1.625890176041933088e-02
1.500000000000000000e+01	5.000000000000000000e+02	2.191338814285104242e-02
1.500000000000000000e+01	1.000000000000000000e+03	2.880290244543903810e-02
1.500000000000000000e+01	1.500000000000000000e+03	1.110223024625156540e-16
1.500000000000000000e+01	2.000000000000000000e+03	1.110223024625156540e-16
1.500000000000000000e+01	2.500000000000000000e+03	1.110223024625156540e-16
1.700000000000000000e+01	1.000000000000000000e+01	3.939330362516257900e-03
1.700000000000000000e+01	5.000000000000000000e+01	6.467181323901449730e-03
1.700000000000000000e+01	1.000000000000000000e+02	8.844550921220717399e-03
1.700000000000000000e+01	2.000000000000000000e+02	1.376028187713074225e-02
1.700000000000000000e+01	3.000000000000000000e+02	1.451793416752389376e-02
1.700000000000000000e+01	5.000000000000000000e+02	1.866268652707092635e-02
1.700000000000000000e+01	1.000000000000000000e+03	2.505731159192836621e-02
1.700000000000000000e+01	1.500000000000000000e+03	1.110223024625156540e-16
1.700000000000000000e+01	2.000000000000000000e+03	1.110223024625156540e-16
1.700000000000000000e+01	2.500000000000000000e+03	1.110223024625156540e-16
1.900000000000000000e+01	1.000000000000000000e+01	3.581778390176371119e-03
1.900000000000000000e+01	5.000000000000000000e+01	8.447818792189032422e-03
1.900000000000000000e+01	1.000000000000000000e+02	9.759705560304698935e-03
1.900000000000000000e+01	2.000000000000000000e+02	1.583875956751290559e-02
1.900000000000000000e+01	3.000000000000000000e+02	1.559691861175238614e-02
1.900000000000000000e+01	5.000000000000000000e+02	1.866089709051732548e-02
1.900000000000000000e+01	1.000000000000000000e+03	3.121461042677386999e-02
1.900000000000000000e+01	1.500000000000000000e+03	1.110223024625156540e-16
1.900000000000000000e+01	2.000000000000000000e+03	1.110223024625156540e-16
1.900000000000000000e+01	2.500000000000000000e+03	1.110223024625156540e-16
2.100000000000000000e+01	1.000000000000000000e+01	2.927259991948760742e-03
2.100000000000000000e+01	5.000000000000000000e+01	8.592358144694056676e-03
2.100000000000000000e+01	1.000000000000000000e+02	9.437296693256103097e-03
2.100000000000000000e+01	2.000000000000000000e+02	1.350382812719397307e-02
2.100000000000000000e+01	3.000000000000000000e+02	1.977162969886614441e-02
2.100000000000000000e+01	5.000000000000000000e+02	1.709092934376799100e-02
2.100000000000000000e+01	1.000000000000000000e+03	2.987437740823550847e-02
2.100000000000000000e+01	1.500000000000000000e+03	1.110223024625156540e-16
2.100000000000000000e+01	2.000000000000000000e+03	1.110223024625156540e-16
2.100000000000000000e+01	2.500000000000000000e+03	1.110223024625156540e-16
2.300000000000000000e+01	1.000000000000000000e+01	4.660562873537998918e-03
2.300000000000000000e+01	5.000000000000000000e+01	6.661624593187642773e-03
2.300000000000000000e+01	1.000000000000000000e+02	1.288234463619786219e-02
2.300000000000000000e+01	2.000000000000000000e+02	1.328830645474399219e-02
2.300000000000000000e+01	3.000000000000000000e+02	1.800353682197508576e-02
2.300000000000000000e+01	5.000000000000000000e+02	2.424062609849952921e-02
2.300000000000000000e+01	1.000000000000000000e+03	2.407635726136803100e-02
2.300000000000000000e+01	1.500000000000000000e+03	1.110223024625156540e-16
2.300000000000000000e+01	2.000000000000000000e+03	1.110223024625156540e-16
2.300000000000000000e+01	2.500000000000000000e+03	1.110223024625156540e-16
2.500000000000000000e+01	1.000000000000000000e+01	3.995908969455674864e-03
2.500000000000000000e+01	5.000000000000000000e+01	8.815279205602655210e-03
2.500000000000000000e+01	1.000000000000000000e+02	8.786187518017518627e-03
2.500000000000000000e+01	2.000000000000000000e+02	1.580592871424335577e-02
2.500000000000000000e+01	3.000000000000000000e+02	1.826761095030726700e-02
2.500000000000000000e+01	5.000000000000000000e+02	1.982957305677635063e-02
2.500000000000000000e+01	1.000000000000000000e+03	3.344672237393053749e-02
2.500000000000000000e+01	1.500000000000000000e+03	1.110223024625156540e-16
2.500000000000000000e+01	2.000000000000000000e+03	1.110223024625156540e-16
2.500000000000000000e+01	2.500000000000000000e+03	1.110223024625156540e-16
2.700000000000000000e+01	1.000000000000000000e+01	3.097107920428276984e-03
2.700000000000000000e+01	5.000000000000000000e+01	1.070127506327755995e-02
2.700000000000000000e+01	1.000000000000000000e+02	1.091143222056922824e-02
2.700000000000000000e+01	2.000000000000000000e+02	1.390100253306103539e-02
2.700000000000000000e+01	3.000000000000000000e+02	1.444333949895826308e-02
2.700000000000000000e+01	5.000000000000000000e+02	2.288463491839198838e-02
2.700000000000000000e+01	1.000000000000000000e+03	2.670272777586335522e-02
2.700000000000000000e+01	1.500000000000000000e+03	1.110223024625156540e-16
2.700000000000000000e+01	2.000000000000000000e+03	1.110223024625156540e-16
2.700000000000000000e+01	2.500000000000000000e+03	1.110223024625156540e-16
2.900000000000000000e+01	1.000000000000000000e+01	4.329289411959424960e-03
2.900000000000000000e+01	5.000000000000000000e+01	7.187007926707567051e-03
2.900000000000000000e+01	1.000000000000000000e+02	1.186386985652565507e-02
2.900000000000000000e+01	2.000000000000000000e+02	1.204286103959950616e-02
2.900000000000000000e+01	3.000000000000000000e+02	1.667811086675863308e-02
2.900000000000000000e+01	5.000000000000000000e+02	1.826063840175362607e-02
2.900000000000000000e+01	1.000000000000000000e+03	2.428855115991401803e-02
2.900000000000000000e+01	1.500000000000000000e+03	1.110223024625156540e-16
2.900000000000000000e+01	2.000000000000000000e+03	1.110223024625156540e-16
2.900000000000000000e+01	2.500000000000000000e+03	1.110223024625156540e-16


==> data/case_2_1_gcat_mi_sum.dat <==
1.000000000000000000e+00	1.000000000000000000e+01	1.096906679871959556e-01
1.000000000000000000e+00	5.000000000000000000e+01	2.193182968607367833e-01
1.000000000000000000e+00	1.000000000000000000e+02	3.062592775589474403e-01
1.000000000000000000e+00	2.000000000000000000e+02	4.281915501595985329e-01
1.000000000000000000e+00	3.000000000000000000e+02	6.300970493892079638e-01
1.000000000000000000e+00	5.000000000000000000e+02	7.393973752353015794e-01
1.000000000000000000e+00	1.000000000000000000e+03	9.678587697125324851e-01
1.000000000000000000e+00	1.500000000000000000e+03	2.853273173286652309e-14
1.000000000000000000e+00	2.000000000000000000e+03	2.853273173286652309e-14
1.000000000000000000e+00	2.500000000000000000e+03	2.853273173286652309e-14
3.000000000000000000e+00	1.000000000000000000e+01	1.040377489719176429e-01
3.000000000000000000e+00	5.000000000000000000e+01	2.544735183403841194e-01
3.000000000000000000e+00	1.000000000000000000e+02	3.554532495717317442e-01
3.000000000000000000e+00	2.000000000000000000e+02	5.613987398123727601e-01
3.000000000000000000e+00	3.000000000000000000e+02	5.745803095197381527e-01
3.000000000000000000e+00	5.000000000000000000e+02	6.600933284819072711e-01
3.000000000000000000e+00	1.000000000000000000e+03	1.052283914557749833e+00
3.000000000000000000e+00	1.500000000000000000e+03	2.853273173286652309e-14
3.000000000000000000e+00	2.000000000000000000e+03	2.853273173286652309e-14
3.000000000000000000e+00	2.500000000000000000e+03	2.853273173286652309e-14
5.000000000000000000e+00	1.000000000000000000e+01	1.093763892209399513e-01
5.000000000000000000e+00	5.000000000000000000e+01	2.256478326517064037e-01
5.000000000000000000e+00	1.000000000000000000e+02	3.026178936320149671e-01
5.000000000000000000e+00	2.000000000000000000e+02	4.517981274423430449e-01
5.000000000000000000e+00	3.000000000000000000e+02	6.645335116103510131e-01
5.000000000000000000e+00	5.000000000000000000e+02	8.621744440124154973e-01
5.000000000000000000e+00	1.000000000000000000e+03	9.817606776718406092e-01
5.000000000000000000e+00	1.500000000000000000e+03	2.853273173286652309e-14
5.000000000000000000e+00	2.000000000000000000e+03	2.853273173286652309e-14
5.000000000000000000e+00	2.500000000000000000e+03	2.853273173286652309e-14
7.000000000000000000e+00	1.000000000000000000e+01	8.365234674723043273e-02
7.000000000000000000e+00	5.000000000000000000e+01	2.857930150252410151e-01
7.000000000000000000e+00	1.000000000000000000e+02	3.487690238294183231e-01
7.000000000000000000e+00	2.000000000000000000e+02	4.556354460707860987e-01
7.000000000000000000e+00	3.000000000000000000e+02	5.105503438478073974e-01
7.000000000000000000e+00	5.000000000000000000e+02	7.656257164678974547e-01
7.000000000000000000e+00	1.000000000000000000e+03	9.790121348074511953e-01
7.000000000000000000e+00	1.500000000000000000e+03	2.853273173286652309e-14
7.000000000000000000e+00	2.000000000000000000e+03	2.853273173286652309e-14
7.000000000000000000e+00	2.500000000000000000e+03	2.853273173286652309e-14
9.000000000000000000e+00	1.000000000000000000e+01	8.623824216892783667e-02
9.000000000000000000e+00	5.000000000000000000e+01	2.498789671127794598e-01
9.000000000000000000e+00	1.000000000000000000e+02	2.810002631944996665e-01
9.000000000000000000e+00	2.000000000000000000e+02	4.919061054581468362e-01
9.000000000000000000e+00	3.000000000000000000e+02	6.193058099625583512e-01
9.000000000000000000e+00	5.000000000000000000e+02	8.071147942339014225e-01
9.000000000000000000e+00	1.000000000000000000e+03	9.584609584494803158e-01
9.000000000000000000e+00	1.500000000000000000e+03	2.853273173286652309e-14
9.000000000000000000e+00	2.000000000000000000e+03	2.853273173286652309e-14
9.000000000000000000e+00	2.500000000000000000e+03	2.853273173286652309e-14
1.100000000000000000e+01	1.000000000000000000e+01	9.369605576198425378e-02
1.100000000000000000e+01	5.000000000000000000e+01	2.342141794902279361e-01
1.100000000000000000e+01	1.000000000000000000e+02	3.356395081178629169e-01
1.100000000000000000e+01	2.000000000000000000e+02	4.214686576269330853e-01
1.100000000000000000e+01	3.000000000000000000e+02	5.968541209656403890e-01
1.100000000000000000e+01	5.000000000000000000e+02	6.984433801559915000e-01
1.100000000000000000e+01	1.000000000000000000e+03	9.526162616783500070e-01
1.100000000000000000e+01	1.500000000000000000e+03	2.853273173286652309e-14
1.100000000000000000e+01	2.000000000000000000e+03	2.853273173286652309e-14
1.100000000000000000e+01	2.500000000000000000e+03	2.853273173286652309e-14
1.300000000000000000e+01	1.000000000000000000e+01	1.152717659582316312e-01
1.300000000000000000e+01	5.000000000000000000e+01	2.550039946308237937e-01
1.300000000000000000e+01	1.000000000000000000e+02	3.363298037007007579e-01
1.300000000000000000e+01	2.000000000000000000e+02	4.081873598238112688e-01
1.300000000000000000e+01	3.000000000000000000e+02	5.589156255819394126e-01
1.300000000000000000e+01	5.000000000000000000e+02	7.695888901853842334e-01
1.300000000000000000e+01	1.000000000000000000e+03	1.051647399078436518e+00
1.300000000000000000e+01	1.500000000000000000e+03	2.853273173286652309e-14
1.300000000000000000e+01	2.000000000000000000e+03	2.853273173286652309e-14
1.300000000000000000e+01	2.500000000000000000e+03	2.853273173286652309e-14
1.500000000000000000e+01	1.000000000000000000e+01	1.185924334210146647e-01
1.500000000000000000e+01	5.000000000000000000e+01	2.206137862245547421e-01
1.500000000000000000e+01	1.000000000000000000e+02	3.203941341258957909e-01
1.500000000000000000e+01	2.000000000000000000e+02	3.902971866226712105e-01
1.500000000000000000e+01	3.000000000000000000e+02	5.994282081294302067e-01
1.500000000000000000e+01	5.000000000000000000e+02	7.719346427568292146e-01
1.500000000000000000e+01	1.000000000000000000e+03	9.932482258669759201e-01
1.500000000000000000e+01	1.500000000000000000e+03	2.853273173286652309e-14
1.500000000000000000e+01	2.000000000000000000e+03	2.853273173286652309e-14
1.500000000000000000e+01	2.500000000000000000e+03	2.853273173286652309e-14
1.700000000000000000e+01	1.000000000000000000e+01	1.178451812629743856e-01
1.700000000000000000e+01	5.000000000000000000e+01	2.664422901001137767e-01
1.700000000000000000e+01	1.000000000000000000e+02	2.635951871871760055e-01
1.700000000000000000e+01	2.000000000000000000e+02	4.689690968718598363e-01
1.700000000000000000e+01	3.000000000000000000e+02	5.934356733957859564e-01
1.700000000000000000e+01	5.000000000000000000e+02	7.342205342272880575e-01
1.700000000000000000e+01	1.000000000000000000e+03	8.809239475538266362e-01
1.700000000000000000e+01	1.500000000000000000e+03	2.853273173286652309e-14
1.700000000000000000e+01	2.000000000000000000e+03	2.853273173286652309e-14
1.700000000000000000e+01	2.500000000000000000e+03	2.853273173286652309e-14
1.900000000000000000e+01	1.000000000000000000e+01	1.046268883299621422e-01
1.900000000000000000e+01	5.000000000000000000e+01	2.448082340326562800e-01
1.900000000000000000e+01	1.000000000000000000e+02	2.916380398966342824e-01
1.900000000000000000e+01	2.000000000000000000e+02	5.598350620775334185e-01
1.900000000000000000e+01	3.000000000000000000e+02	5.983165464165234315e-01
1.900000000000000000e+01	5.000000000000000000e+02	6.747279359934439391e-01
1.900000000000000000e+01	1.000000000000000000e+03	1.031886805817904040e+00
1.900000000000000000e+01	1.500000000000000000e+03	2.853273173286652309e-14
1.900000000000000000e+01	2.000000000000000000e+03	2.853273173286652309e-14
1.900000000000000000e+01	2.500000000000000000e+03	2.853273173286652309e-14
2.100000000000000000e+01	1.000000000000000000e+01	1.059757322573563476e-01
2.100000000000000000e+01	5.000000000000000000e+01	2.347668307083783379e-01
2.100000000000000000e+01	1.000000000000000000e+02	3.410336309103370045e-01
2.100000000000000000e+01	2.000000000000000000e+02	5.475302093625638022e-01
2.100000000000000000e+01	3.000000000000000000e+02	6.242400823363594142e-01
2.100000000000000000e+01	5.000000000000000000e+02	6.289888339467810674e-01
2.100000000000000000e+01	1.000000000000000000e+03	1.004461009693297102e+00
2.100000000000000000e+01	1.500000000000000000e+03	2.853273173286652309e-14
2.100000000000000000e+01	2.000000000000000000e+03	2.853273173286652309e-14
2.100000000000000000e+01	2.500000000000000000e+03	2.853273173286652309e-14
2.300000000000000000e+01	1.000000000000000000e+01	9.549127532601109358e-02
2.300000000000000000e+01	5.000000000000000000e+01	2.621318328668991171e-01
2.300000000000000000e+01	1.000000000000000000e+02	4.360113348145033818e-01
2.300000000000000000e+01	2.000000000000000000e+02	5.225865918978680469e-01
2.300000000000000000e+01	3.000000000000000000e+02	5.674371273865652654e-01
2.300000000000000000e+01	5.000000000000000000e+02	6.764049102042160033e-01
2.300000000000000000e+01	1.000000000000000000e+03	9.004190304834993608e-01
2.300000000000000000e+01	1.500000000000000000e+03	2.853273173286652309e-14
2.300000000000000000e+01	2.000000000000000000e+03	2.853273173286652309e-14
2.300000000000000000e+01	2.500000000000000000e+03	2.853273173286652309e-14
2.500000000000000000e+01	1.000000000000000000e+01	1.124672964860387037e-01
2.500000000000000000e+01	5.000000000000000000e+01	2.846318414825552701e-01
2.500000000000000000e+01	1.000000000000000000e+02	2.997892761838683029e-01
2.500000000000000000e+01	2.000000000000000000e+02	3.931799535832729564e-01
2.500000000000000000e+01	3.000000000000000000e+02	5.833329219623248907e-01
2.500000000000000000e+01	5.000000000000000000e+02	8.303489049862271543e-01
2.500000000000000000e+01	1.000000000000000000e+03	1.057018064473181029e+00
2.500000000000000000e+01	1.500000000000000000e+03	2.853273173286652309e-14
2.500000000000000000e+01	2.000000000000000000e+03	2.853273173286652309e-14
2.500000000000000000e+01	2.500000000000000000e+03	2.853273173286652309e-14
2.700000000000000000e+01	1.000000000000000000e+01	9.791765869863233718e-02
2.700000000000000000e+01	5.000000000000000000e+01	2.665173627268864198e-01
2.700000000000000000e+01	1.000000000000000000e+02	4.061566949449120223e-01
2.700000000000000000e+01	2.000000000000000000e+02	4.662110418686442603e-01
2.700000000000000000e+01	3.000000000000000000e+02	5.612075693080538219e-01
2.700000000000000000e+01	5.000000000000000000e+02	6.699773045115886561e-01
2.700000000000000000e+01	1.000000000000000000e+03	1.002503332010450610e+00
2.700000000000000000e+01	1.500000000000000000e+03	2.853273173286652309e-14
2.700000000000000000e+01	2.000000000000000000e+03	2.853273173286652309e-14
2.700000000000000000e+01	2.500000000000000000e+03	2.853273173286652309e-14
2.900000000000000000e+01	1.000000000000000000e+01	9.072075095216081131e-02
2.900000000000000000e+01	5.000000000000000000e+01	2.716942063894010051e-01
2.900000000000000000e+01	1.000000000000000000e+02	3.000194167752037178e-01
2.900000000000000000e+01	2.000000000000000000e+02	4.467710360612222598e-01
2.900000000000000000e+01	3.000000000000000000e+02	6.156705232370862646e-01
2.900000000000000000e+01	5.000000000000000000e+02	6.705095340452675856e-01
2.900000000000000000e+01	1.000000000000000000e+03	9.920291055090149079e-01
2.900000000000000000e+01	1.500000000000000000e+03	2.853273173286652309e-14
2.900000000000000000e+01	2.000000000000000000e+03	2.853273173286652309e-14
2.900000000000000000e+01	2.500000000000000000e+03	2.853273173286652309e-14


==> data/case_2_1_gconv_fs.dat <==
1.000000000000000000e+00	1.000000000000000000e+01	4.522670154383234831e-05
1.000000000000000000e+00	5.000000000000000000e+01	9.836276154251422099e-05
1.000000000000000000e+00	1.000000000000000000e+02	6.345118949979688949e-04
1.000000000000000000e+00	2.000000000000000000e+02	1.683041753741676416e-05
1.000000000000000000e+00	3.000000000000000000e+02	7.560041385734628250e-05
1.000000000000000000e+00	5.000000000000000000e+02	2.809842944562213063e-04
1.000000000000000000e+00	1.000000000000000000e+03	7.900853417672770718e-04
1.000000000000000000e+00	1.500000000000000000e+03	0.000000000000000000e+00
1.000000000000000000e+00	2.000000000000000000e+03	0.000000000000000000e+00
1.000000000000000000e+00	2.500000000000000000e+03	0.000000000000000000e+00
3.000000000000000000e+00	1.000000000000000000e+01	2.253486825525286008e-04
3.000000000000000000e+00	5.000000000000000000e+01	2.671060438248495927e-04
3.000000000000000000e+00	1.000000000000000000e+02	5.880019367632272065e-06
3.000000000000000000e+00	2.000000000000000000e+02	4.521691389181015097e-05
3.000000000000000000e+00	3.000000000000000000e+02	1.203574167807364148e-04
3.000000000000000000e+00	5.000000000000000000e+02	5.705773216901910416e-05
3.000000000000000000e+00	1.000000000000000000e+03	2.615290635832323574e-05
3.000000000000000000e+00	1.500000000000000000e+03	0.000000000000000000e+00
3.000000000000000000e+00	2.000000000000000000e+03	0.000000000000000000e+00
3.000000000000000000e+00	2.500000000000000000e+03	0.000000000000000000e+00
5.000000000000000000e+00	1.000000000000000000e+01	7.668857479514734621e-05
5.000000000000000000e+00	5.000000000000000000e+01	4.199921809773243808e-04
5.000000000000000000e+00	1.000000000000000000e+02	2.511555639996831957e-04
5.000000000000000000e+00	2.000000000000000000e+02	1.483531941637972196e-03
5.000000000000000000e+00	3.000000000000000000e+02	6.923841778030404015e-04
5.000000000000000000e+00	5.000000000000000000e+02	1.778668789152559881e-03
5.000000000000000000e+00	1.000000000000000000e+03	3.128683717183999846e-04
5.000000000000000000e+00	1.500000000000000000e+03	0.000000000000000000e+00
5.000000000000000000e+00	2.000000000000000000e+03	0.000000000000000000e+00
5.000000000000000000e+00	2.500000000000000000e+03	0.000000000000000000e+00
7.000000000000000000e+00	1.000000000000000000e+01	6.628034851940967087e-05
7.000000000000000000e+00	5.000000000000000000e+01	4.308110213360194507e-04
7.000000000000000000e+00	1.000000000000000000e+02	1.824885203227655239e-04
7.000000000000000000e+00	2.000000000000000000e+02	1.698131987335482762e-03
7.000000000000000000e+00	3.000000000000000000e+02	1.031859669042844985e-06
7.000000000000000000e+00	5.000000000000000000e+02	4.799628570606451206e-05
7.000000000000000000e+00	1.000000000000000000e+03	5.609775590675880608e-04
7.000000000000000000e+00	1.500000000000000000e+03	0.000000000000000000e+00
7.000000000000000000e+00	2.000000000000000000e+03	0.000000000000000000e+00
7.000000000000000000e+00	2.500000000000000000e+03	0.000000000000000000e+00
9.000000000000000000e+00	1.000000000000000000e+01	2.810381106976844734e-04
9.000000000000000000e+00	5.000000000000000000e+01	2.078642339304881403e-04
9.000000000000000000e+00	1.000000000000000000e+02	9.776377333126085034e-05
9.000000000000000000e+00	2.000000000000000000e+02	1.680136254620379077e-04
9.000000000000000000e+00	3.000000000000000000e+02	2.511621606364755621e-04
9.000000000000000000e+00	5.000000000000000000e+02	3.071152520894848692e-04
9.000000000000000000e+00	1.000000000000000000e+03	1.365475532566495787e-04
9.000000000000000000e+00	1.500000000000000000e+03	0.000000000000000000e+00
9.000000000000000000e+00	2.000000000000000000e+03	0.000000000000000000e+00
9.000000000000000000e+00	2.500000000000000000e+03	0.000000000000000000e+00
1.100000000000000000e+01	1.000000000000000000e+01	3.946183131375846642e-06
1.100000000000000000e+01	5.000000000000000000e+01	5.263405822297784198e-08
1.100000000000000000e+01	1.000000000000000000e+02	5.333629683998974969e-04
1.100000000000000000e+01	2.000000000000000000e+02	7.567114344886327615e-05
1.100000000000000000e+01	3.000000000000000000e+02	1.149807815623571372e-04
1.100000000000000000e+01	5.000000000000000000e+02	4.065621564628418838e-04
1.100000000000000000e+01	1.000000000000000000e+03	1.974984499473197985e-04
1.100000000000000000e+01	1.500000000000000000e+03	0.000000000000000000e+00
1.100000000000000000e+01	2.000000000000000000e+03	0.000000000000000000e+00
1.100000000000000000e+01	2.500000000000000000e+03	0.000000000000000000e+00
1.300000000000000000e+01	1.000000000000000000e+01	3.743072295359084478e-04
1.300000000000000000e+01	5.000000000000000000e+01	3.106104434420497995e-04
1.300000000000000000e+01	1.000000000000000000e+02	4.326823982880867447e-06
1.300000000000000000e+01	2.000000000000000000e+02	1.502397522543663655e-04
1.300000000000000000e+01	3.000000000000000000e+02	4.797872867912111872e-04
1.300000000000000000e+01	5.000000000000000000e+02	3.320872415921716225e-04
1.300000000000000000e+01	1.000000000000000000e+03	1.785634125895940727e-03
1.300000000000000000e+01	1.500000000000000000e+03	0.000000000000000000e+00
1.300000000000000000e+01	2.000000000000000000e+03	0.000000000000000000e+00
1.300000000000000000e+01	2.500000000000000000e+03	0.000000000000000000e+00
1.500000000000000000e+01	1.000000000000000000e+01	8.805448399253901215e-04
1.500000000000000000e+01	5.000000000000000000e+01	1.796154013700146379e-05
1.500000000000000000e+01	1.000000000000000000e+02	2.745118065603513458e-04
1.500000000000000000e+01	2.000000000000000000e+02	4.999887363621446923e-05
1.500000000000000000e+01	3.000000000000000000e+02	2.548728487670182119e-04
1.500000000000000000e+01	5.000000000000000000e+02	1.346779343824877628e-04
1.500000000000000000e+01	1.000000000000000000e+03	3.779016255154310500e-04
1.500000000000000000e+01	1.500000000000000000e+03	0.000000000000000000e+00
1.500000000000000000e+01	2.000000000000000000e+03	0.000000000000000000e+00
1.500000000000000000e+01	2.500000000000000000e+03	0.000000000000000000e+00
1.700000000000000000e+01	1.000000000000000000e+01	1.254673404294415207e-03
1.700000000000000000e+01	5.000000000000000000e+01	6.413103873148529033e-05
1.700000000000000000e+01	1.000000000000000000e+02	1.780432200879644711e-04
1.700000000000000000e+01	2.000000000000000000e+02	2.790084637856571348e-03
1.700000000000000000e+01	3.000000000000000000e+02	1.743844486898904478e-04
1.700000000000000000e+01	5.000000000000000000e+02	6.955418637488719469e-06
1.700000000000000000e+01	1.000000000000000000e+03	2.071857824901268685e-04
1.700000000000000000e+01	1.500000000000000000e+03	0.000000000000000000e+00
1.700000000000000000e+01	2.000000000000000000e+03	0.000000000000000000e+00
1.700000000000000000e+01	2.500000000000000000e+03	0.000000000000000000e+00
1.900000000000000000e+01	1.000000000000000000e+01	3.559984764489598774e-05
1.900000000000000000e+01	5.000000000000000000e+01	1.929235031771225906e-03
1.900000000000000000e+01	1.000000000000000000e+02	2.958513045119293139e-04
1.900000000000000000e+01	2.000000000000000000e+02	2.231957099192438676e-04
1.900000000000000000e+01	3.000000000000000000e+02	2.396751835651578233e-04
1.900000000000000000e+01	5.000000000000000000e+02	1.287376712544308077e-05
1.900000000000000000e+01	1.000000000000000000e+03	4.161524051382592404e-05
1.900000000000000000e+01	1.500000000000000000e+03	0.000000000000000000e+00
1.900000000000000000e+01	2.000000000000000000e+03	0.000000000000000000e+00
1.900000000000000000e+01	2.500000000000000000e+03	0.000000000000000000e+00
2.100000000000000000e+01	1.000000000000000000e+01	7.879711460814231572e-04
2.100000000000000000e+01	5.000000000000000000e+01	2.275362339321240768e-05
2.100000000000000000e+01	1.000000000000000000e+02	1.988328064606026402e-04
2.100000000000000000e+01	2.000000000000000000e+02	7.087818260291811612e-04
2.100000000000000000e+01	3.000000000000000000e+02	1.014742558525849603e-03
2.100000000000000000e+01	5.000000000000000000e+02	4.973070233704746101e-05
2.100000000000000000e+01	1.000000000000000000e+03	2.442461859120115264e-05
2.100000000000000000e+01	1.500000000000000000e+03	0.000000000000000000e+00
2.100000000000000000e+01	2.000000000000000000e+03	0.000000000000000000e+00
2.100000000000000000e+01	2.500000000000000000e+03	0.000000000000000000e+00
2.300000000000000000e+01	1.000000000000000000e+01	1.223368471106267563e-03
2.300000000000000000e+01	5.000000000000000000e+01	1.195087305783104625e-06
2.300000000000000000e+01	1.000000000000000000e+02	1.654492451153011245e-05
2.300000000000000000e+01	2.000000000000000000e+02	1.262413081394075931e-03
2.300000000000000000e+01	3.000000000000000000e+02	2.198578563355368942e-03
2.300000000000000000e+01	5.000000000000000000e+02	7.489414881689526737e-04
2.300000000000000000e+01	1.000000000000000000e+03	8.667092278735744060e-05
2.300000000000000000e+01	1.500000000000000000e+03	0.000000000000000000e+00
2.300000000000000000e+01	2.000000000000000000e+03	0.000000000000000000e+00
2.300000000000000000e+01	2.500000000000000000e+03	0.000000000000000000e+00
2.500000000000000000e+01	1.000000000000000000e+01	6.213050074421744284e-10
2.500000000000000000e+01	5.000000000000000000e+01	4.004152418524142831e-07
2.500000000000000000e+01	1.000000000000000000e+02	1.637561629852513079e-06
2.500000000000000000e+01	2.000000000000000000e+02	5.997695431614324946e-05
2.500000000000000000e+01	3.000000000000000000e+02	3.214507713431569158e-04
2.500000000000000000e+01	5.000000000000000000e+02	1.717398769713884832e-04
2.500000000000000000e+01	1.000000000000000000e+03	3.727957159866956971e-04
2.500000000000000000e+01	1.500000000000000000e+03	0.000000000000000000e+00
2.500000000000000000e+01	2.000000000000000000e+03	0.000000000000000000e+00
2.500000000000000000e+01	2.500000000000000000e+03	0.000000000000000000e+00
2.700000000000000000e+01	1.000000000000000000e+01	4.553614887581325377e-05
2.700000000000000000e+01	5.000000000000000000e+01	2.249625650652120612e-06
2.700000000000000000e+01	1.000000000000000000e+02	1.392275854229962917e-03
2.700000000000000000e+01	2.000000000000000000e+02	3.954862346478016377e-05
2.700000000000000000e+01	3.000000000000000000e+02	3.750285044246126631e-05
2.700000000000000000e+01	5.000000000000000000e+02	2.162517942494446288e-09
2.700000000000000000e+01	1.000000000000000000e+03	5.056748167868718724e-04
2.700000000000000000e+01	1.500000000000000000e+03	0.000000000000000000e+00
2.700000000000000000e+01	2.000000000000000000e+03	0.000000000000000000e+00
2.700000000000000000e+01	2.500000000000000000e+03	0.000000000000000000e+00
2.900000000000000000e+01	1.000000000000000000e+01	2.018247661661476400e-05
2.900000000000000000e+01	5.000000000000000000e+01	8.422341980818259799e-05
2.900000000000000000e+01	1.000000000000000000e+02	9.801145734145144672e-05
2.900000000000000000e+01	2.000000000000000000e+02	1.191630017522982143e-04
2.900000000000000000e+01	3.000000000000000000e+02	5.196732957601923886e-05
2.900000000000000000e+01	5.000000000000000000e+02	3.103442913825471550e-04
2.900000000000000000e+01	1.000000000000000000e+03	3.101821178941310819e-04
2.900000000000000000e+01	1.500000000000000000e+03	0.000000000000000000e+00
2.900000000000000000e+01	2.000000000000000000e+03	0.000000000000000000e+00
2.900000000000000000e+01	2.500000000000000000e+03	0.000000000000000000e+00


==> data/case_2_1_gconv_mi.dat <==
1.000000000000000000e+00	1.000000000000000000e+01	0.000000000000000000e+00
1.000000000000000000e+00	5.000000000000000000e+01	0.000000000000000000e+00
1.000000000000000000e+00	1.000000000000000000e+02	1.647659755726893493e-03
1.000000000000000000e+00	2.000000000000000000e+02	0.000000000000000000e+00
1.000000000000000000e+00	3.000000000000000000e+02	6.965328156312455832e-03
1.000000000000000000e+00	5.000000000000000000e+02	1.508899065382429683e-03
1.000000000000000000e+00	1.000000000000000000e+03	8.792770762146462360e-03
1.000000000000000000e+00	1.500000000000000000e+03	1.110223024625156540e-16
1.000000000000000000e+00	2.000000000000000000e+03	1.110223024625156540e-16
1.000000000000000000e+00	2.500000000000000000e+03	1.110223024625156540e-16
3.000000000000000000e+00	1.000000000000000000e+01	0.000000000000000000e+00
3.000000000000000000e+00	5.000000000000000000e+01	0.000000000000000000e+00
3.000000000000000000e+00	1.000000000000000000e+02	2.551286716225176221e-03
3.000000000000000000e+00	2.000000000000000000e+02	1.046928045744799363e-05
3.000000000000000000e+00	3.000000000000000000e+02	0.000000000000000000e+00
3.000000000000000000e+00	5.000000000000000000e+02	0.000000000000000000e+00
3.000000000000000000e+00	1.000000000000000000e+03	5.360030814102412222e-03
3.000000000000000000e+00	1.500000000000000000e+03	1.110223024625156540e-16
3.000000000000000000e+00	2.000000000000000000e+03	1.110223024625156540e-16
3.000000000000000000e+00	2.500000000000000000e+03	1.110223024625156540e-16
5.000000000000000000e+00	1.000000000000000000e+01	0.000000000000000000e+00
5.000000000000000000e+00	5.000000000000000000e+01	0.000000000000000000e+00
5.000000000000000000e+00	1.000000000000000000e+02	0.000000000000000000e+00
5.000000000000000000e+00	2.000000000000000000e+02	0.000000000000000000e+00
5.000000000000000000e+00	3.000000000000000000e+02	4.186438800337644039e-04
5.000000000000000000e+00	5.000000000000000000e+02	0.000000000000000000e+00
5.000000000000000000e+00	1.000000000000000000e+03	0.000000000000000000e+00
5.000000000000000000e+00	1.500000000000000000e+03	1.110223024625156540e-16
5.000000000000000000e+00	2.000000000000000000e+03	1.110223024625156540e-16
5.000000000000000000e+00	2.500000000000000000e+03	1.110223024625156540e-16
7.000000000000000000e+00	1.000000000000000000e+01	0.000000000000000000e+00
7.000000000000000000e+00	5.000000000000000000e+01	0.000000000000000000e+00
7.000000000000000000e+00	1.000000000000000000e+02	1.045451866251934092e-03
7.000000000000000000e+00	2.000000000000000000e+02	4.259744109206486939e-03
7.000000000000000000e+00	3.000000000000000000e+02	4.337939183442829361e-03
7.000000000000000000e+00	5.000000000000000000e+02	0.000000000000000000e+00
7.000000000000000000e+00	1.000000000000000000e+03	0.000000000000000000e+00
7.000000000000000000e+00	1.500000000000000000e+03	1.110223024625156540e-16
7.000000000000000000e+00	2.000000000000000000e+03	1.110223024625156540e-16
7.000000000000000000e+00	2.500000000000000000e+03	1.110223024625156540e-16
9.000000000000000000e+00	1.000000000000000000e+01	0.000000000000000000e+00
9.000000000000000000e+00	5.000000000000000000e+01	2.852858995489926386e-03
9.000000000000000000e+00	1.000000000000000000e+02	1.137343693713432913e-05
9.000000000000000000e+00	2.000000000000000000e+02	0.000000000000000000e+00
9.000000000000000000e+00	3.000000000000000000e+02	2.849820703463734617e-03
9.000000000000000000e+00	5.000000000000000000e+02	1.380969117108588051e-02
9.000000000000000000e+00	1.000000000000000000e+03	0.000000000000000000e+00
9.000000000000000000e+00	1.500000000000000000e+03	1.110223024625156540e-16
9.000000000000000000e+00	2.000000000000000000e+03	1.110223024625156540e-16
9.000000000000000000e+00	2.500000000000000000e+03	1.110223024625156540e-16
1.100000000000000000e+01	1.000000000000000000e+01	0.000000000000000000e+00
1.100000000000000000e+01	5.000000000000000000e+01	0.000000000000000000e+00
1.100000000000000000e+01	1.000000000000000000e+02	7.482464800001586980e-04
1.100000000000000000e+01	2.000000000000000000e+02	1.268146778010237341e-03
1.100000000000000000e+01	3.000000000000000000e+02	0.000000000000000000e+00
1.100000000000000000e+01	5.000000000000000000e+02	8.740116816055687465e-03
1.100000000000000000e+01	1.000000000000000000e+03	1.998430537482720482e-03
1.100000000000000000e+01	1.500000000000000000e+03	1.110223024625156540e-16
1.100000000000000000e+01	2.000000000000000000e+03	1.110223024625156540e-16
1.100000000000000000e+01	2.500000000000000000e+03	1.110223024625156540e-16
1.300000000000000000e+01	1.000000000000000000e+01	0.000000000000000000e+00
1.300000000000000000e+01	5.000000000000000000e+01	5.275677594847039131e-04
1.300000000000000000e+01	1.000000000000000000e+02	2.230689916782324644e-05
1.300000000000000000e+01	2.000000000000000000e+02	0.000000000000000000e+00
1.300000000000000000e+01	3.000000000000000000e+02	0.000000000000000000e+00
1.300000000000000000e+01	5.000000000000000000e+02	0.000000000000000000e+00
1.300000000000000000e+01	1.000000000000000000e+03	2.613763632259180625e-03
1.300000000000000000e+01	1.500000000000000000e+03	1.110223024625156540e-16
1.300000000000000000e+01	2.000000000000000000e+03	1.110223024625156540e-16
1.300000000000000000e+01	2.500000000000000000e+03	1.110223024625156540e-16
1.500000000000000000e+01	1.000000000000000000e+01	0.000000000000000000e+00
1.500000000000000000e+01	5.000000000000000000e+01	0.000000000000000000e+00
1.500000000000000000e+01	1.000000000000000000e+02	0.000000000000000000e+00
1.500000000000000000e+01	2.000000000000000000e+02	1.005767457376016694e-04
1.500000000000000000e+01	3.000000000000000000e+02	6.588898781248575531e-03
1.500000000000000000e+01	5.000000000000000000e+02	7.867479681192612873e-03
1.500000000000000000e+01	1.000000000000000000e+03	0.000000000000000000e+00
1.500000000000000000e+01	1.500000000000000000e+03	1.110223024625156540e-16
1.500000000000000000e+01	2.000000000000000000e+03	1.110223024625156540e-16
1.500000000000000000e+01	2.500000000000000000e+03	1.110223024625156540e-16
1.700000000000000000e+01	1.000000000000000000e+01	1.970808465897810891e-03
1.700000000000000000e+01	5.000000000000000000e+01	0.000000000000000000e+00
1.700000000000000000e+01	1.000000000000000000e+02	1.373047486139533646e-03
1.700000000000000000e+01	2.000000000000000000e+02	5.304014739406337497e-03
1.700000000000000000e+01	3.000000000000000000e+02	5.443466158600029914e-03
1.700000000000000000e+01	5.000000000000000000e+02	0.000000000000000000e+00
1.700000000000000000e+01	1.000000000000000000e+03	1.969331663121409726e-02
1.700000000000000000e+01	1.500000000000000000e+03	1.110223024625156540e-16
1.700000000000000000e+01	2.000000000000000000e+03	1.110223024625156540e-16
1.700000000000000000e+01	2.500000000000000000e+03	1.110223024625156540e-16
1.900000000000000000e+01	1.000000000000000000e+01	0.000000000000000000e+00
1.900000000000000000e+01	5.000000000000000000e+01	3.842723678378012764e-03
1.900000000000000000e+01	1.000000000000000000e+02	0.000000000000000000e+00
1.900000000000000000e+01	2.000000000000000000e+02	1.281131431481785654e-03
1.900000000000000000e+01	3.000000000000000000e+02	1.382655535632215660e-03
1.900000000000000000e+01	5.000000000000000000e+02	1.269972022626197905e-02
1.900000000000000000e+01	1.000000000000000000e+03	0.000000000000000000e+00
1.900000000000000000e+01	1.500000000000000000e+03	1.110223024625156540e-16
1.900000000000000000e+01	2.000000000000000000e+03	1.110223024625156540e-16
1.900000000000000000e+01	2.500000000000000000e+03	1.110223024625156540e-16
2.100000000000000000e+01	1.000000000000000000e+01	1.008692519922083086e-03
2.100000000000000000e+01	5.000000000000000000e+01	0.000000000000000000e+00
2.100000000000000000e+01	1.000000000000000000e+02	0.000000000000000000e+00
2.100000000000000000e+01	2.000000000000000000e+02	7.113620100440476435e-03
2.100000000000000000e+01	3.000000000000000000e+02	1.370454353872174735e-03
2.100000000000000000e+01	5.000000000000000000e+02	0.000000000000000000e+00
2.100000000000000000e+01	1.000000000000000000e+03	1.138089756692717280e-02
2.100000000000000000e+01	1.500000000000000000e+03	1.110223024625156540e-16
2.100000000000000000e+01	2.000000000000000000e+03	1.110223024625156540e-16
2.100000000000000000e+01	2.500000000000000000e+03	1.110223024625156540e-16
2.300000000000000000e+01	1.000000000000000000e+01	0.000000000000000000e+00
2.300000000000000000e+01	5.000000000000000000e+01	8.297246657629209210e-05
2.300000000000000000e+01	1.000000000000000000e+02	0.000000000000000000e+00
2.300000000000000000e+01	2.000000000000000000e+02	0.000000000000000000e+00
2.300000000000000000e+01	3.000000000000000000e+02	2.966569654430539771e-03
2.300000000000000000e+01	5.000000000000000000e+02	0.000000000000000000e+00
2.300000000000000000e+01	1.000000000000000000e+03	0.000000000000000000e+00
2.300000000000000000e+01	1.500000000000000000e+03	1.110223024625156540e-16
2.300000000000000000e+01	2.000000000000000000e+03	1.110223024625156540e-16
2.300000000000000000e+01	2.500000000000000000e+03	1.110223024625156540e-16
2.500000000000000000e+01	1.000000000000000000e+01	1.543227162573601596e-03
2.500000000000000000e+01	5.000000000000000000e+01	0.000000000000000000e+00
2.500000000000000000e+01	1.000000000000000000e+02	0.000000000000000000e+00
2.500000000000000000e+01	2.000000000000000000e+02	0.000000000000000000e+00
2.500000000000000000e+01	3.000000000000000000e+02	0.000000000000000000e+00
2.500000000000000000e+01	5.000000000000000000e+02	9.626064588686755741e-03
2.500000000000000000e+01	1.000000000000000000e+03	0.000000000000000000e+00
2.500000000000000000e+01	1.500000000000000000e+03	1.110223024625156540e-16
2.500000000000000000e+01	2.000000000000000000e+03	1.110223024625156540e-16
2.500000000000000000e+01	2.500000000000000000e+03	1.110223024625156540e-16
2.700000000000000000e+01	1.000000000000000000e+01	3.722662090974715454e-04
2.700000000000000000e+01	5.000000000000000000e+01	0.000000000000000000e+00
2.700000000000000000e+01	1.000000000000000000e+02	0.000000000000000000e+00
2.700000000000000000e+01	2.000000000000000000e+02	0.000000000000000000e+00
2.700000000000000000e+01	3.000000000000000000e+02	6.704301005027613058e-03
2.700000000000000000e+01	5.000000000000000000e+02	0.000000000000000000e+00
2.700000000000000000e+01	1.000000000000000000e+03	0.000000000000000000e+00
2.700000000000000000e+01	1.500000000000000000e+03	1.110223024625156540e-16
2.700000000000000000e+01	2.000000000000000000e+03	1.110223024625156540e-16
2.700000000000000000e+01	2.500000000000000000e+03	1.110223024625156540e-16
2.900000000000000000e+01	1.000000000000000000e+01	4.327274713921136495e-04
2.900000000000000000e+01	5.000000000000000000e+01	9.713803049173908022e-04
2.900000000000000000e+01	1.000000000000000000e+02	3.362659321897831788e-03
2.900000000000000000e+01	2.000000000000000000e+02	0.000000000000000000e+00
2.900000000000000000e+01	3.000000000000000000e+02	3.931325187600531734e-04
2.900000000000000000e+01	5.000000000000000000e+02	0.000000000000000000e+00
2.900000000000000000e+01	1.000000000000000000e+03	3.903715479676383993e-03
2.900000000000000000e+01	1.500000000000000000e+03	1.110223024625156540e-16
2.900000000000000000e+01	2.000000000000000000e+03	1.110223024625156540e-16
2.900000000000000000e+01	2.500000000000000000e+03	1.110223024625156540e-16


==> data/case_2_2_gcat_fs_max.dat <==
1.000000000000000000e+00	1.000000000000000000e+01	2.019272940251370940e-02
1.000000000000000000e+00	5.000000000000000000e+01	1.937580923519055531e-02
1.000000000000000000e+00	1.000000000000000000e+02	2.594135092331106840e-02
1.000000000000000000e+00	2.000000000000000000e+02	3.024736900959701380e-02
1.000000000000000000e+00	3.000000000000000000e+02	3.430992602933868874e-02
1.000000000000000000e+00	5.000000000000000000e+02	3.095001338042346894e-02
1.000000000000000000e+00	1.000000000000000000e+03	2.684827008170942442e-02
1.000000000000000000e+00	1.500000000000000000e+03	1.485201798890356528e-02
1.000000000000000000e+00	2.000000000000000000e+03	2.059566687462832668e-02
1.000000000000000000e+00	2.500000000000000000e+03	2.420487470017551601e-02
3.000000000000000000e+00	1.000000000000000000e+01	2.019272940251370940e-02
3.000000000000000000e+00	5.000000000000000000e+01	1.937580923519055531e-02
3.000000000000000000e+00	1.000000000000000000e+02	2.594135092331106840e-02
3.000000000000000000e+00	2.000000000000000000e+02	3.000762435811266116e-02
3.000000000000000000e+00	3.000000000000000000e+02	3.430992602933868874e-02
3.000000000000000000e+00	5.000000000000000000e+02	2.352586085513719283e-02
3.000000000000000000e+00	1.000000000000000000e+03	2.583016698493412200e-02
3.000000000000000000e+00	1.500000000000000000e+03	1.485201798890356528e-02
3.000000000000000000e+00	2.000000000000000000e+03	1.927647352464556540e-02
3.000000000000000000e+00	2.500000000000000000e+03	2.420487470017551601e-02
5.000000000000000000e+00	1.000000000000000000e+01	2.019272940251370940e-02
5.000000000000000000e+00	5.000000000000000000e+01	1.937580923519055531e-02
5.000000000000000000e+00	1.000000000000000000e+02	2.594135092331106840e-02
5.000000000000000000e+00	2.000000000000000000e+02	3.000762435811266116e-02
5.000000000000000000e+00	3.000000000000000000e+02	3.430992602933868874e-02
5.000000000000000000e+00	5.000000000000000000e+02	2.352586085513719283e-02
5.000000000000000000e+00	1.000000000000000000e+03	2.583016698493412200e-02
5.000000000000000000e+00	1.500000000000000000e+03	1.485201798890356528e-02
5.000000000000000000e+00	2.000000000000000000e+03	1.927647352464556540e-02
5.000000000000000000e+00	2.500000000000000000e+03	2.420487470017551601e-02
7.000000000000000000e+00	1.000000000000000000e+01	2.019272940251370940e-02
7.000000000000000000e+00	5.000000000000000000e+01	1.937580923519055531e-02
7.000000000000000000e+00	1.000000000000000000e+02	2.594135092331106840e-02
7.000000000000000000e+00	2.000000000000000000e+02	3.000762435811266116e-02
7.000000000000000000e+00	3.000000000000000000e+02	3.430992602933868874e-02
7.000000000000000000e+00	5.000000000000000000e+02	2.352586085513719283e-02
7.000000000000000000e+00	1.000000000000000000e+03	2.583016698493412200e-02
7.000000000000000000e+00	1.500000000000000000e+03	1.485201798890356528e-02
7.000000000000000000e+00	2.000000000000000000e+03	1.927647352464556540e-02
7.000000000000000000e+00	2.500000000000000000e+03	2.420487470017551601e-02
9.000000000000000000e+00	1.000000000000000000e+01	2.019272940251370940e-02
9.000000000000000000e+00	5.000000000000000000e+01	1.937580923519055531e-02
9.000000000000000000e+00	1.000000000000000000e+02	2.594135092331106840e-02
9.000000000000000000e+00	2.000000000000000000e+02	3.000762435811266116e-02
9.000000000000000000e+00	3.000000000000000000e+02	3.430992602933868874e-02
9.000000000000000000e+00	5.000000000000000000e+02	2.352586085513719283e-02
9.000000000000000000e+00	1.000000000000000000e+03	2.583016698493412200e-02
9.000000000000000000e+00	1.500000000000000000e+03	1.485201798890356528e-02
9.000000000000000000e+00	2.000000000000000000e+03	1.927647352464556540e-02
9.000000000000000000e+00	2.500000000000000000e+03	2.420487470017551601e-02
1.100000000000000000e+01	1.000000000000000000e+01	2.019272940251370940e-02
1.100000000000000000e+01	5.000000000000000000e+01	1.937580923519055531e-02
1.100000000000000000e+01	1.000000000000000000e+02	2.594135092331106840e-02
1.100000000000000000e+01	2.000000000000000000e+02	3.000762435811266116e-02
1.100000000000000000e+01	3.000000000000000000e+02	3.430992602933868874e-02
1.100000000000000000e+01	5.000000000000000000e+02	2.352586085513719283e-02
1.100000000000000000e+01	1.000000000000000000e+03	2.583016698493412200e-02
1.100000000000000000e+01	1.500000000000000000e+03	1.485201798890356528e-02
1.100000000000000000e+01	2.000000000000000000e+03	1.927647352464556540e-02
1.100000000000000000e+01	2.500000000000000000e+03	2.420487470017551601e-02
1.300000000000000000e+01	1.000000000000000000e+01	2.019272940251370940e-02
1.300000000000000000e+01	5.000000000000000000e+01	1.937580923519055531e-02
1.300000000000000000e+01	1.000000000000000000e+02	2.594135092331106840e-02
1.300000000000000000e+01	2.000000000000000000e+02	3.000762435811266116e-02
1.300000000000000000e+01	3.000000000000000000e+02	3.430992602933868874e-02
1.300000000000000000e+01	5.000000000000000000e+02	2.352586085513719283e-02
1.300000000000000000e+01	1.000000000000000000e+03	2.583016698493412200e-02
1.300000000000000000e+01	1.500000000000000000e+03	1.485201798890356528e-02
1.300000000000000000e+01	2.000000000000000000e+03	1.927647352464556540e-02
1.300000000000000000e+01	2.500000000000000000e+03	2.420487470017551601e-02
1.500000000000000000e+01	1.000000000000000000e+01	2.019272940251370940e-02
1.500000000000000000e+01	5.000000000000000000e+01	1.937580923519055531e-02
1.500000000000000000e+01	1.000000000000000000e+02	2.594135092331106840e-02
1.500000000000000000e+01	2.000000000000000000e+02	3.000762435811266116e-02
1.500000000000000000e+01	3.000000000000000000e+02	3.430992602933868874e-02
1.500000000000000000e+01	5.000000000000000000e+02	2.352586085513719283e-02
1.500000000000000000e+01	1.000000000000000000e+03	2.583016698493412200e-02
1.500000000000000000e+01	1.500000000000000000e+03	1.485201798890356528e-02
1.500000000000000000e+01	2.000000000000000000e+03	1.927647352464556540e-02
1.500000000000000000e+01	2.500000000000000000e+03	2.420487470017551601e-02
1.700000000000000000e+01	1.000000000000000000e+01	2.019272940251370940e-02
1.700000000000000000e+01	5.000000000000000000e+01	1.937580923519055531e-02
1.700000000000000000e+01	1.000000000000000000e+02	2.594135092331106840e-02
1.700000000000000000e+01	2.000000000000000000e+02	3.000762435811266116e-02
1.700000000000000000e+01	3.000000000000000000e+02	3.430992602933868874e-02
1.700000000000000000e+01	5.000000000000000000e+02	2.352586085513719283e-02
1.700000000000000000e+01	1.000000000000000000e+03	2.583016698493412200e-02
1.700000000000000000e+01	1.500000000000000000e+03	1.485201798890356528e-02
1.700000000000000000e+01	2.000000000000000000e+03	1.927647352464556540e-02
1.700000000000000000e+01	2.500000000000000000e+03	2.420487470017551601e-02
1.900000000000000000e+01	1.000000000000000000e+01	2.019272940251370940e-02
1.900000000000000000e+01	5.000000000000000000e+01	1.937580923519055531e-02
1.900000000000000000e+01	1.000000000000000000e+02	2.594135092331106840e-02
1.900000000000000000e+01	2.000000000000000000e+02	3.000762435811266116e-02
1.900000000000000000e+01	3.000000000000000000e+02	3.430992602933868874e-02
1.900000000000000000e+01	5.000000000000000000e+02	2.352586085513719283e-02
1.900000000000000000e+01	1.000000000000000000e+03	2.583016698493412200e-02
1.900000000000000000e+01	1.500000000000000000e+03	1.485201798890356528e-02
1.900000000000000000e+01	2.000000000000000000e+03	1.927647352464556540e-02
1.900000000000000000e+01	2.500000000000000000e+03	2.420487470017551601e-02
2.100000000000000000e+01	1.000000000000000000e+01	2.019272940251370940e-02
2.100000000000000000e+01	5.000000000000000000e+01	1.937580923519055531e-02
2.100000000000000000e+01	1.000000000000000000e+02	2.594135092331106840e-02
2.100000000000000000e+01	2.000000000000000000e+02	3.000762435811266116e-02
2.100000000000000000e+01	3.000000000000000000e+02	3.430992602933868874e-02
2.100000000000000000e+01	5.000000000000000000e+02	2.352586085513719283e-02
2.100000000000000000e+01	1.000000000000000000e+03	2.583016698493412200e-02
2.100000000000000000e+01	1.500000000000000000e+03	1.485201798890356528e-02
2.100000000000000000e+01	2.000000000000000000e+03	1.927647352464556540e-02
2.100000000000000000e+01	2.500000000000000000e+03	2.420487470017551601e-02
2.300000000000000000e+01	1.000000000000000000e+01	2.019272940251370940e-02
2.300000000000000000e+01	5.000000000000000000e+01	1.937580923519055531e-02
2.300000000000000000e+01	1.000000000000000000e+02	2.594135092331106840e-02
2.300000000000000000e+01	2.000000000000000000e+02	3.000762435811266116e-02
2.300000000000000000e+01	3.000000000000000000e+02	3.430992602933868874e-02
2.300000000000000000e+01	5.000000000000000000e+02	2.352586085513719283e-02
2.300000000000000000e+01	1.000000000000000000e+03	2.583016698493412200e-02
2.300000000000000000e+01	1.500000000000000000e+03	1.485201798890356528e-02
2.300000000000000000e+01	2.000000000000000000e+03	1.927647352464556540e-02
2.300000000000000000e+01	2.500000000000000000e+03	2.420487470017551601e-02
2.500000000000000000e+01	1.000000000000000000e+01	2.019272940251370940e-02
2.500000000000000000e+01	5.000000000000000000e+01	1.937580923519055531e-02
2.500000000000000000e+01	1.000000000000000000e+02	2.594135092331106840e-02
2.500000000000000000e+01	2.000000000000000000e+02	3.000762435811266116e-02
2.500000000000000000e+01	3.000000000000000000e+02	3.430992602933868874e-02
2.500000000000000000e+01	5.000000000000000000e+02	2.352586085513719283e-02
2.500000000000000000e+01	1.000000000000000000e+03	2.583016698493412200e-02
2.500000000000000000e+01	1.500000000000000000e+03	1.485201798890356528e-02
2.500000000000000000e+01	2.000000000000000000e+03	1.927647352464556540e-02
2.500000000000000000e+01	2.500000000000000000e+03	2.420487470017551601e-02
2.700000000000000000e+01	1.000000000000000000e+01	2.019272940251370940e-02
2.700000000000000000e+01	5.000000000000000000e+01	1.937580923519055531e-02
2.700000000000000000e+01	1.000000000000000000e+02	2.594135092331106840e-02
2.700000000000000000e+01	2.000000000000000000e+02	3.000762435811266116e-02
2.700000000000000000e+01	3.000000000000000000e+02	3.430992602933868874e-02
2.700000000000000000e+01	5.000000000000000000e+02	2.352586085513719283e-02
2.700000000000000000e+01	1.000000000000000000e+03	2.583016698493412200e-02
2.700000000000000000e+01	1.500000000000000000e+03	3.564477016423683864e-02
2.700000000000000000e+01	2.000000000000000000e+03	1.927647352464556540e-02
2.700000000000000000e+01	2.500000000000000000e+03	2.420487470017551601e-02
2.900000000000000000e+01	1.000000000000000000e+01	2.019272940251370940e-02
2.900000000000000000e+01	5.000000000000000000e+01	1.937580923519055531e-02
2.900000000000000000e+01	1.000000000000000000e+02	2.594135092331106840e-02
2.900000000000000000e+01	2.000000000000000000e+02	3.000762435811266116e-02
2.900000000000000000e+01	3.000000000000000000e+02	3.430992602933868874e-02
2.900000000000000000e+01	5.000000000000000000e+02	2.352586085513719283e-02
2.900000000000000000e+01	1.000000000000000000e+03	2.583016698493412200e-02
2.900000000000000000e+01	1.500000000000000000e+03	1.485201798890356528e-02
2.900000000000000000e+01	2.000000000000000000e+03	1.927647352464556540e-02
2.900000000000000000e+01	2.500000000000000000e+03	2.420487470017551601e-02


==> data/case_2_2_gcat_fs_sum.dat <==
1.000000000000000000e+00	1.000000000000000000e+01	5.325915855947829236e-01
1.000000000000000000e+00	5.000000000000000000e+01	7.376478056325710408e-01
1.000000000000000000e+00	1.000000000000000000e+02	6.660640155196340118e-01
1.000000000000000000e+00	2.000000000000000000e+02	8.192869628698513651e-01
1.000000000000000000e+00	3.000000000000000000e+02	6.681509641931557830e-01
1.000000000000000000e+00	5.000000000000000000e+02	8.202125065979275487e-01
1.000000000000000000e+00	1.000000000000000000e+03	8.098867707630839075e-01
1.000000000000000000e+00	1.500000000000000000e+03	6.408386921067930064e-01
1.000000000000000000e+00	2.000000000000000000e+03	6.025304472623025376e-01
1.000000000000000000e+00	2.500000000000000000e+03	6.304766594774440236e-01
3.000000000000000000e+00	1.000000000000000000e+01	5.249038829803784889e-01
3.000000000000000000e+00	5.000000000000000000e+01	7.212818116133619117e-01
3.000000000000000000e+00	1.000000000000000000e+02	6.530948641341201011e-01
3.000000000000000000e+00	2.000000000000000000e+02	7.969287875421640077e-01
3.000000000000000000e+00	3.000000000000000000e+02	6.447491684824837588e-01
3.000000000000000000e+00	5.000000000000000000e+02	7.970817152416354023e-01
3.000000000000000000e+00	1.000000000000000000e+03	7.889319026457715101e-01
3.000000000000000000e+00	1.500000000000000000e+03	6.298161186525346178e-01
3.000000000000000000e+00	2.000000000000000000e+03	5.850559687809788745e-01
3.000000000000000000e+00	2.500000000000000000e+03	6.293562149713873843e-01
5.000000000000000000e+00	1.000000000000000000e+01	5.373660517270248960e-01
5.000000000000000000e+00	5.000000000000000000e+01	7.352626567878519648e-01
5.000000000000000000e+00	1.000000000000000000e+02	6.740782305687620379e-01
5.000000000000000000e+00	2.000000000000000000e+02	8.026964540532042225e-01
5.000000000000000000e+00	3.000000000000000000e+02	6.738350910746511158e-01
5.000000000000000000e+00	5.000000000000000000e+02	7.981415919587504515e-01
5.000000000000000000e+00	1.000000000000000000e+03	7.843661262513492716e-01
5.000000000000000000e+00	1.500000000000000000e+03	6.288109647435853322e-01
5.000000000000000000e+00	2.000000000000000000e+03	5.819400562239498420e-01
5.000000000000000000e+00	2.500000000000000000e+03	6.284868262148040063e-01
7.000000000000000000e+00	1.000000000000000000e+01	5.293312273478658625e-01
7.000000000000000000e+00	5.000000000000000000e+01	7.243206373871102777e-01
7.000000000000000000e+00	1.000000000000000000e+02	6.602466770281700814e-01
7.000000000000000000e+00	2.000000000000000000e+02	7.907160215991102525e-01
7.000000000000000000e+00	3.000000000000000000e+02	6.524783040617729846e-01
7.000000000000000000e+00	5.000000000000000000e+02	7.920455353745878835e-01
7.000000000000000000e+00	1.000000000000000000e+03	7.956022053645572800e-01
7.000000000000000000e+00	1.500000000000000000e+03	6.340011717212985509e-01
7.000000000000000000e+00	2.000000000000000000e+03	5.819399894224812630e-01
7.000000000000000000e+00	2.500000000000000000e+03	6.293541324887417243e-01
9.000000000000000000e+00	1.000000000000000000e+01	5.262480399156810318e-01
9.000000000000000000e+00	5.000000000000000000e+01	7.201144456881873879e-01
9.000000000000000000e+00	1.000000000000000000e+02	6.557390384603900557e-01
9.000000000000000000e+00	2.000000000000000000e+02	7.922153575806238912e-01
9.000000000000000000e+00	3.000000000000000000e+02	6.486107489284078653e-01
9.000000000000000000e+00	5.000000000000000000e+02	7.896277939156368664e-01
9.000000000000000000e+00	1.000000000000000000e+03	8.025941704893377882e-01
9.000000000000000000e+00	1.500000000000000000e+03	6.287544676678313849e-01
9.000000000000000000e+00	2.000000000000000000e+03	5.819752720518251987e-01
9.000000000000000000e+00	2.500000000000000000e+03	6.271303915779864457e-01
1.100000000000000000e+01	1.000000000000000000e+01	5.249037351411820485e-01
1.100000000000000000e+01	5.000000000000000000e+01	7.199529699290727613e-01
1.100000000000000000e+01	1.000000000000000000e+02	6.539539231556217302e-01
1.100000000000000000e+01	2.000000000000000000e+02	7.913956460684863359e-01
1.100000000000000000e+01	3.000000000000000000e+02	6.474807924722019159e-01
1.100000000000000000e+01	5.000000000000000000e+02	7.904616403440933858e-01
1.100000000000000000e+01	1.000000000000000000e+03	7.851676745479474473e-01
1.100000000000000000e+01	1.500000000000000000e+03	6.282221728229520075e-01
1.100000000000000000e+01	2.000000000000000000e+03	5.834619791739188432e-01
1.100000000000000000e+01	2.500000000000000000e+03	6.268340003560266549e-01
1.300000000000000000e+01	1.000000000000000000e+01	5.255614110084259050e-01
1.300000000000000000e+01	5.000000000000000000e+01	7.200737590186889747e-01
1.300000000000000000e+01	1.000000000000000000e+02	6.555378196787229328e-01
1.300000000000000000e+01	2.000000000000000000e+02	7.954569583080521866e-01
1.300000000000000000e+01	3.000000000000000000e+02	6.488302769222855648e-01
1.300000000000000000e+01	5.000000000000000000e+02	7.903642491455171726e-01
1.300000000000000000e+01	1.000000000000000000e+03	7.902742093260994860e-01
1.300000000000000000e+01	1.500000000000000000e+03	6.294656340215547541e-01
1.300000000000000000e+01	2.000000000000000000e+03	5.825864245133500763e-01
1.300000000000000000e+01	2.500000000000000000e+03	6.284847368603108109e-01
1.500000000000000000e+01	1.000000000000000000e+01	5.247435113417895369e-01
1.500000000000000000e+01	5.000000000000000000e+01	7.204114060199922065e-01
1.500000000000000000e+01	1.000000000000000000e+02	6.528775977075140791e-01
1.500000000000000000e+01	2.000000000000000000e+02	7.912317398106423205e-01
1.500000000000000000e+01	3.000000000000000000e+02	6.447180554569211797e-01
1.500000000000000000e+01	5.000000000000000000e+02	7.911598610662404774e-01
1.500000000000000000e+01	1.000000000000000000e+03	7.870946053275558185e-01
1.500000000000000000e+01	1.500000000000000000e+03	6.342922758572904218e-01
1.500000000000000000e+01	2.000000000000000000e+03	5.832651157895849536e-01
1.500000000000000000e+01	2.500000000000000000e+03	6.270573927321396734e-01
1.700000000000000000e+01	1.000000000000000000e+01	5.269524628015516132e-01
1.700000000000000000e+01	5.000000000000000000e+01	7.310567022454068642e-01
1.700000000000000000e+01	1.000000000000000000e+02	6.536195796891028920e-01
1.700000000000000000e+01	2.000000000000000000e+02	8.041945257343601217e-01
1.700000000000000000e+01	3.000000000000000000e+02	6.452966220371818551e-01
1.700000000000000000e+01	5.000000000000000000e+02	8.025520534534342776e-01
1.700000000000000000e+01	1.000000000000000000e+03	7.859072049676041338e-01
1.700000000000000000e+01	1.500000000000000000e+03	6.297283466585821277e-01
1.700000000000000000e+01	2.000000000000000000e+03	5.854349163766576769e-01
1.700000000000000000e+01	2.500000000000000000e+03	6.271206666937021446e-01
1.900000000000000000e+01	1.000000000000000000e+01	5.255936965901473190e-01
1.900000000000000000e+01	5.000000000000000000e+01	7.200843012466096038e-01
1.900000000000000000e+01	1.000000000000000000e+02	6.538083922966886341e-01
1.900000000000000000e+01	2.000000000000000000e+02	7.901286817603212498e-01
1.900000000000000000e+01	3.000000000000000000e+02	6.449447308332578732e-01
1.900000000000000000e+01	5.000000000000000000e+02	7.909107568816238221e-01
1.900000000000000000e+01	1.000000000000000000e+03	7.868328320954822708e-01
1.900000000000000000e+01	1.500000000000000000e+03	6.324407452387428297e-01
1.900000000000000000e+01	2.000000000000000000e+03	5.820596723441211484e-01
1.900000000000000000e+01	2.500000000000000000e+03	6.271889104616834576e-01
2.100000000000000000e+01	1.000000000000000000e+01	5.246644799905701984e-01
2.100000000000000000e+01	5.000000000000000000e+01	7.196570769264345468e-01
2.100000000000000000e+01	1.000000000000000000e+02	6.529752377168380750e-01
2.100000000000000000e+01	2.000000000000000000e+02	7.914145767620488492e-01
2.100000000000000000e+01	3.000000000000000000e+02	6.446686100598235658e-01
2.100000000000000000e+01	5.000000000000000000e+02	7.901077962952083311e-01
2.100000000000000000e+01	1.000000000000000000e+03	7.830753218675701177e-01
2.100000000000000000e+01	1.500000000000000000e+03	6.264494324497065225e-01
2.100000000000000000e+01	2.000000000000000000e+03	5.857322287238135861e-01
2.100000000000000000e+01	2.500000000000000000e+03	6.297510048208470046e-01
2.300000000000000000e+01	1.000000000000000000e+01	5.252179727205661397e-01
2.300000000000000000e+01	5.000000000000000000e+01	7.202962753338584267e-01
2.300000000000000000e+01	1.000000000000000000e+02	6.532014701660684430e-01
2.300000000000000000e+01	2.000000000000000000e+02	7.929427782432025840e-01
2.300000000000000000e+01	3.000000000000000000e+02	6.446676536979982775e-01
2.300000000000000000e+01	5.000000000000000000e+02	7.896396679506179073e-01
2.300000000000000000e+01	1.000000000000000000e+03	7.923245907758913464e-01
2.300000000000000000e+01	1.500000000000000000e+03	6.264731132702838767e-01
2.300000000000000000e+01	2.000000000000000000e+03	5.819450241501327170e-01
2.300000000000000000e+01	2.500000000000000000e+03	6.268493612633907475e-01
2.500000000000000000e+01	1.000000000000000000e+01	5.257874975266765283e-01
2.500000000000000000e+01	5.000000000000000000e+01	7.196971645142031804e-01
2.500000000000000000e+01	1.000000000000000000e+02	6.550952887747349962e-01
2.500000000000000000e+01	2.000000000000000000e+02	7.890653290553555355e-01
2.500000000000000000e+01	3.000000000000000000e+02	6.463049865388323934e-01
2.500000000000000000e+01	5.000000000000000000e+02	7.893235763097898872e-01
2.500000000000000000e+01	1.000000000000000000e+03	7.833409967709832333e-01
2.500000000000000000e+01	1.500000000000000000e+03	6.315207394378534733e-01
2.500000000000000000e+01	2.000000000000000000e+03	5.826165923114721146e-01
2.500000000000000000e+01	2.500000000000000000e+03	6.276306101391060377e-01
2.700000000000000000e+01	1.000000000000000000e+01	5.278382902536102872e-01
2.700000000000000000e+01	5.000000000000000000e+01	7.226357197825503675e-01
2.700000000000000000e+01	1.000000000000000000e+02	6.546253304171700815e-01
2.700000000000000000e+01	2.000000000000000000e+02	7.922279681473758384e-01
2.700000000000000000e+01	3.000000000000000000e+02	6.447073539966530209e-01
2.700000000000000000e+01	5.000000000000000000e+02	7.925752108637023063e-01
2.700000000000000000e+01	1.000000000000000000e+03	7.836133743514019923e-01
2.700000000000000000e+01	1.500000000000000000e+03	6.620774257382397998e-01
2.700000000000000000e+01	2.000000000000000000e+03	5.819904425932833636e-01
2.700000000000000000e+01	2.500000000000000000e+03	6.271901287338947917e-01
2.900000000000000000e+01	1.000000000000000000e+01	5.301471015852439184e-01
2.900000000000000000e+01	5.000000000000000000e+01	7.289347367944420952e-01
2.900000000000000000e+01	1.000000000000000000e+02	6.549886975011034451e-01
2.900000000000000000e+01	2.000000000000000000e+02	7.980072573255221346e-01
2.900000000000000000e+01	3.000000000000000000e+02	6.448883082792060684e-01
2.900000000000000000e+01	5.000000000000000000e+02	7.962889564008888144e-01
2.900000000000000000e+01	1.000000000000000000e+03	7.845421183856431391e-01
2.900000000000000000e+01	1.500000000000000000e+03	6.270166871119777774e-01
2.900000000000000000e+01	2.000000000000000000e+03	5.998152127380691478e-01
2.900000000000000000e+01	2.500000000000000000e+03	6.406658804542655350e-01


==> data/case_2_2_gcat_mi_max.dat <==
1.000000000000000000e+00	1.000000000000000000e+01	1.004164821344821767e-02
1.000000000000000000e+00	5.000000000000000000e+01	1.524725231499857170e-02
1.000000000000000000e+00	1.000000000000000000e+02	1.227906299259817757e-02
1.000000000000000000e+00	2.000000000000000000e+02	2.415361224284751085e-02
1.000000000000000000e+00	3.000000000000000000e+02	1.869706768432033428e-02
1.000000000000000000e+00	5.000000000000000000e+02	2.123994532774831079e-02
1.000000000000000000e+00	1.000000000000000000e+03	1.811692365603601029e-02
1.000000000000000000e+00	1.500000000000000000e+03	1.307599518537649885e-02
1.000000000000000000e+00	2.000000000000000000e+03	1.941186906307557081e-02
1.000000000000000000e+00	2.500000000000000000e+03	1.670038623212732887e-02
3.000000000000000000e+00	1.000000000000000000e+01	1.013799049729047219e-02
3.000000000000000000e+00	5.000000000000000000e+01	1.117748370760840437e-02
3.000000000000000000e+00	1.000000000000000000e+02	1.227906299259817757e-02
3.000000000000000000e+00	2.000000000000000000e+02	1.799584552853039643e-02
3.000000000000000000e+00	3.000000000000000000e+02	1.869706768432033428e-02
3.000000000000000000e+00	5.000000000000000000e+02	1.774479878508117281e-02
3.000000000000000000e+00	1.000000000000000000e+03	1.991288457538997747e-02
3.000000000000000000e+00	1.500000000000000000e+03	1.764081313612764212e-02
3.000000000000000000e+00	2.000000000000000000e+03	1.941186906307557081e-02
3.000000000000000000e+00	2.500000000000000000e+03	1.670038623212732887e-02
5.000000000000000000e+00	1.000000000000000000e+01	1.004989042127946153e-02
5.000000000000000000e+00	5.000000000000000000e+01	1.117748370760840437e-02
5.000000000000000000e+00	1.000000000000000000e+02	1.399289205565024119e-02
5.000000000000000000e+00	2.000000000000000000e+02	1.799584552853039643e-02
5.000000000000000000e+00	3.000000000000000000e+02	1.869706768432033428e-02
5.000000000000000000e+00	5.000000000000000000e+02	1.550932751514444430e-02
5.000000000000000000e+00	1.000000000000000000e+03	1.704710211398619002e-02
5.000000000000000000e+00	1.500000000000000000e+03	1.307599518537649885e-02
5.000000000000000000e+00	2.000000000000000000e+03	1.941186906307557081e-02
5.000000000000000000e+00	2.500000000000000000e+03	1.670038623212732887e-02
7.000000000000000000e+00	1.000000000000000000e+01	1.001442476081382260e-02
7.000000000000000000e+00	5.000000000000000000e+01	1.117748370760840437e-02
7.000000000000000000e+00	1.000000000000000000e+02	1.227906299259817757e-02
7.000000000000000000e+00	2.000000000000000000e+02	1.799584552853039643e-02
7.000000000000000000e+00	3.000000000000000000e+02	1.869706768432033428e-02
7.000000000000000000e+00	5.000000000000000000e+02	1.550932751514444430e-02
7.000000000000000000e+00	1.000000000000000000e+03	1.704710211398619002e-02
7.000000000000000000e+00	1.500000000000000000e+03	1.307599518537649885e-02
7.000000000000000000e+00	2.000000000000000000e+03	1.941186906307557081e-02
7.000000000000000000e+00	2.500000000000000000e+03	1.670038623212732887e-02
9.000000000000000000e+00	1.000000000000000000e+01	1.004164821344821767e-02
9.000000000000000000e+00	5.000000000000000000e+01	1.117748370760840437e-02
9.000000000000000000e+00	1.000000000000000000e+02	1.227906299259817757e-02
9.000000000000000000e+00	2.000000000000000000e+02	1.799584552853039643e-02
9.000000000000000000e+00	3.000000000000000000e+02	1.869706768432033428e-02
9.000000000000000000e+00	5.000000000000000000e+02	1.550932751514444430e-02
9.000000000000000000e+00	1.000000000000000000e+03	1.704710211398619002e-02
9.000000000000000000e+00	1.500000000000000000e+03	1.307599518537649885e-02
9.000000000000000000e+00	2.000000000000000000e+03	1.941186906307557081e-02
9.000000000000000000e+00	2.500000000000000000e+03	1.670038623212732887e-02
1.100000000000000000e+01	1.000000000000000000e+01	1.004164821344821767e-02
1.100000000000000000e+01	5.000000000000000000e+01	1.117748370760840437e-02
1.100000000000000000e+01	1.000000000000000000e+02	1.227906299259817757e-02
1.100000000000000000e+01	2.000000000000000000e+02	1.799584552853039643e-02
1.100000000000000000e+01	3.000000000000000000e+02	1.869706768432033428e-02
1.100000000000000000e+01	5.000000000000000000e+02	1.550932751514444430e-02
1.100000000000000000e+01	1.000000000000000000e+03	1.704710211398619002e-02
1.100000000000000000e+01	1.500000000000000000e+03	1.307599518537649885e-02
1.100000000000000000e+01	2.000000000000000000e+03	1.941186906307557081e-02
1.100000000000000000e+01	2.500000000000000000e+03	1.670038623212732887e-02
1.300000000000000000e+01	1.000000000000000000e+01	9.974870743986952171e-03
1.300000000000000000e+01	5.000000000000000000e+01	1.117748370760840437e-02
1.300000000000000000e+01	1.000000000000000000e+02	1.227906299259817757e-02
1.300000000000000000e+01	2.000000000000000000e+02	1.799584552853039643e-02
1.300000000000000000e+01	3.000000000000000000e+02	1.869706768432033428e-02
1.300000000000000000e+01	5.000000000000000000e+02	1.550932751514444430e-02
1.300000000000000000e+01	1.000000000000000000e+03	1.704710211398619002e-02
1.300000000000000000e+01	1.500000000000000000e+03	1.307599518537649885e-02
1.300000000000000000e+01	2.000000000000000000e+03	1.941186906307557081e-02
1.300000000000000000e+01	2.500000000000000000e+03	1.670038623212732887e-02
1.500000000000000000e+01	1.000000000000000000e+01	9.959864466891787949e-03
1.500000000000000000e+01	5.000000000000000000e+01	1.117748370760840437e-02
1.500000000000000000e+01	1.000000000000000000e+02	1.227906299259817757e-02
1.500000000000000000e+01	2.000000000000000000e+02	1.799584552853039643e-02
1.500000000000000000e+01	3.000000000000000000e+02	1.869706768432033428e-02
1.500000000000000000e+01	5.000000000000000000e+02	1.550932751514444430e-02
1.500000000000000000e+01	1.000000000000000000e+03	1.704710211398619002e-02
1.500000000000000000e+01	1.500000000000000000e+03	2.005015995213499380e-02
1.500000000000000000e+01	2.000000000000000000e+03	1.941186906307557081e-02
1.500000000000000000e+01	2.500000000000000000e+03	1.670038623212732887e-02
1.700000000000000000e+01	1.000000000000000000e+01	1.008432568298744947e-02
1.700000000000000000e+01	5.000000000000000000e+01	1.117748370760840437e-02
1.700000000000000000e+01	1.000000000000000000e+02	1.227906299259817757e-02
1.700000000000000000e+01	2.000000000000000000e+02	1.799584552853039643e-02
1.700000000000000000e+01	3.000000000000000000e+02	1.869706768432033428e-02
1.700000000000000000e+01	5.000000000000000000e+02	1.550932751514444430e-02
1.700000000000000000e+01	1.000000000000000000e+03	1.704710211398619002e-02
1.700000000000000000e+01	1.500000000000000000e+03	1.307599518537649885e-02
1.700000000000000000e+01	2.000000000000000000e+03	1.941186906307557081e-02
1.700000000000000000e+01	2.500000000000000000e+03	1.670038623212732887e-02
1.900000000000000000e+01	1.000000000000000000e+01	1.013799049729047219e-02
1.900000000000000000e+01	5.000000000000000000e+01	1.117748370760840437e-02
1.900000000000000000e+01	1.000000000000000000e+02	1.227906299259817757e-02
1.900000000000000000e+01	2.000000000000000000e+02	1.799584552853039643e-02
1.900000000000000000e+01	3.000000000000000000e+02	1.869706768432033428e-02
1.900000000000000000e+01	5.000000000000000000e+02	1.550932751514444430e-02
1.900000000000000000e+01	1.000000000000000000e+03	1.704710211398619002e-02
1.900000000000000000e+01	1.500000000000000000e+03	1.307599518537649885e-02
1.900000000000000000e+01	2.000000000000000000e+03	1.941186906307557081e-02
1.900000000000000000e+01	2.500000000000000000e+03	1.670038623212732887e-02
2.100000000000000000e+01	1.000000000000000000e+01	9.972777690032241793e-03
2.100000000000000000e+01	5.000000000000000000e+01	1.117748370760840437e-02
2.100000000000000000e+01	1.000000000000000000e+02	1.227906299259817757e-02
2.100000000000000000e+01	2.000000000000000000e+02	1.799584552853039643e-02
2.100000000000000000e+01	3.000000000000000000e+02	1.869706768432033428e-02
2.100000000000000000e+01	5.000000000000000000e+02	1.550932751514444430e-02
2.100000000000000000e+01	1.000000000000000000e+03	1.704710211398619002e-02
2.100000000000000000e+01	1.500000000000000000e+03	1.307599518537649885e-02
2.100000000000000000e+01	2.000000000000000000e+03	1.941186906307557081e-02
2.100000000000000000e+01	2.500000000000000000e+03	1.670038623212732887e-02
2.300000000000000000e+01	1.000000000000000000e+01	1.000209419662156929e-02
2.300000000000000000e+01	5.000000000000000000e+01	1.117748370760840437e-02
2.300000000000000000e+01	1.000000000000000000e+02	1.227906299259817757e-02
2.300000000000000000e+01	2.000000000000000000e+02	1.799584552853039643e-02
2.300000000000000000e+01	3.000000000000000000e+02	1.869706768432033428e-02
2.300000000000000000e+01	5.000000000000000000e+02	1.550932751514444430e-02
2.300000000000000000e+01	1.000000000000000000e+03	1.704710211398619002e-02
2.300000000000000000e+01	1.500000000000000000e+03	1.307599518537649885e-02
2.300000000000000000e+01	2.000000000000000000e+03	1.941186906307557081e-02
2.300000000000000000e+01	2.500000000000000000e+03	1.670038623212732887e-02
2.500000000000000000e+01	1.000000000000000000e+01	1.008899669829665946e-02
2.500000000000000000e+01	5.000000000000000000e+01	1.117748370760840437e-02
2.500000000000000000e+01	1.000000000000000000e+02	1.227906299259817757e-02
2.500000000000000000e+01	2.000000000000000000e+02	1.799584552853039643e-02
2.500000000000000000e+01	3.000000000000000000e+02	1.869706768432033428e-02
2.500000000000000000e+01	5.000000000000000000e+02	1.550932751514444430e-02
2.500000000000000000e+01	1.000000000000000000e+03	1.704710211398619002e-02
2.500000000000000000e+01	1.500000000000000000e+03	1.307599518537649885e-02
2.500000000000000000e+01	2.000000000000000000e+03	1.941186906307557081e-02
2.500000000000000000e+01	2.500000000000000000e+03	1.670038623212732887e-02
2.700000000000000000e+01	1.000000000000000000e+01	1.001397702100437215e-02
2.700000000000000000e+01	5.000000000000000000e+01	1.117748370760840437e-02
2.700000000000000000e+01	1.000000000000000000e+02	1.227906299259817757e-02
2.700000000000000000e+01	2.000000000000000000e+02	1.799584552853039643e-02
2.700000000000000000e+01	3.000000000000000000e+02	1.869706768432033428e-02
2.700000000000000000e+01	5.000000000000000000e+02	1.550932751514444430e-02
2.700000000000000000e+01	1.000000000000000000e+03	1.704710211398619002e-02
2.700000000000000000e+01	1.500000000000000000e+03	1.917140070219480741e-02
2.700000000000000000e+01	2.000000000000000000e+03	1.941186906307557081e-02
2.700000000000000000e+01	2.500000000000000000e+03	1.670038623212732887e-02
2.900000000000000000e+01	1.000000000000000000e+01	1.006132550585281393e-02
2.900000000000000000e+01	5.000000000000000000e+01	1.117748370760840437e-02
2.900000000000000000e+01	1.000000000000000000e+02	1.227906299259817757e-02
2.900000000000000000e+01	2.000000000000000000e+02	1.799584552853039643e-02
2.900000000000000000e+01	3.000000000000000000e+02	1.869706768432033428e-02
2.900000000000000000e+01	5.000000000000000000e+02	1.550932751514444430e-02
2.900000000000000000e+01	1.000000000000000000e+03	1.704710211398619002e-02
2.900000000000000000e+01	1.500000000000000000e+03	1.307599518537649885e-02
2.900000000000000000e+01	2.000000000000000000e+03	2.009838586308698716e-02
2.900000000000000000e+01	2.500000000000000000e+03	1.670038623212732887e-02


==> data/case_2_2_gcat_mi_sum.dat <==
1.000000000000000000e+00	1.000000000000000000e+01	5.209714342163024314e-01
1.000000000000000000e+00	5.000000000000000000e+01	7.186295687979500357e-01
1.000000000000000000e+00	1.000000000000000000e+02	6.731619060967181101e-01
1.000000000000000000e+00	2.000000000000000000e+02	8.295741882262789302e-01
1.000000000000000000e+00	3.000000000000000000e+02	7.261338851909582282e-01
1.000000000000000000e+00	5.000000000000000000e+02	8.919418076671030704e-01
1.000000000000000000e+00	1.000000000000000000e+03	9.208510381903250996e-01
1.000000000000000000e+00	1.500000000000000000e+03	8.202008973209866660e-01
1.000000000000000000e+00	2.000000000000000000e+03	8.477472189830590477e-01
1.000000000000000000e+00	2.500000000000000000e+03	9.493091549646528460e-01
3.000000000000000000e+00	1.000000000000000000e+01	5.185038050544694688e-01
3.000000000000000000e+00	5.000000000000000000e+01	7.107745670867652299e-01
3.000000000000000000e+00	1.000000000000000000e+02	6.726331494401111000e-01
3.000000000000000000e+00	2.000000000000000000e+02	8.157459505789012022e-01
3.000000000000000000e+00	3.000000000000000000e+02	7.194307584872982053e-01
3.000000000000000000e+00	5.000000000000000000e+02	8.884466611244359324e-01
3.000000000000000000e+00	1.000000000000000000e+03	9.226469991096790668e-01
3.000000000000000000e+00	1.500000000000000000e+03	8.281927519822460670e-01
3.000000000000000000e+00	2.000000000000000000e+03	8.515827675003853070e-01
3.000000000000000000e+00	2.500000000000000000e+03	9.624879461948561143e-01
5.000000000000000000e+00	1.000000000000000000e+01	5.212984025649551878e-01
5.000000000000000000e+00	5.000000000000000000e+01	7.118736281962257939e-01
5.000000000000000000e+00	1.000000000000000000e+02	6.788745139139067408e-01
5.000000000000000000e+00	2.000000000000000000e+02	8.152688864944384051e-01
5.000000000000000000e+00	3.000000000000000000e+02	7.280235809767763300e-01
5.000000000000000000e+00	5.000000000000000000e+02	8.759498229291421412e-01
5.000000000000000000e+00	1.000000000000000000e+03	9.114188162942171711e-01
5.000000000000000000e+00	1.500000000000000000e+03	8.133999661930848557e-01
5.000000000000000000e+00	2.000000000000000000e+03	8.457338176918332007e-01
5.000000000000000000e+00	2.500000000000000000e+03	9.513109815211377995e-01
7.000000000000000000e+00	1.000000000000000000e+01	5.184072046108819665e-01
7.000000000000000000e+00	5.000000000000000000e+01	7.080163304336239971e-01
7.000000000000000000e+00	1.000000000000000000e+02	6.708573771875666614e-01
7.000000000000000000e+00	2.000000000000000000e+02	8.072971286436038119e-01
7.000000000000000000e+00	3.000000000000000000e+02	7.168144293373180931e-01
7.000000000000000000e+00	5.000000000000000000e+02	8.788315404502662354e-01
7.000000000000000000e+00	1.000000000000000000e+03	9.157058059450182697e-01
7.000000000000000000e+00	1.500000000000000000e+03	8.183278234212258972e-01
7.000000000000000000e+00	2.000000000000000000e+03	8.485487710539556527e-01
7.000000000000000000e+00	2.500000000000000000e+03	9.552259257221875632e-01
9.000000000000000000e+00	1.000000000000000000e+01	5.166775260232497891e-01
9.000000000000000000e+00	5.000000000000000000e+01	7.065876094119939443e-01
9.000000000000000000e+00	1.000000000000000000e+02	6.696574686035177137e-01
9.000000000000000000e+00	2.000000000000000000e+02	8.082277569833634656e-01
9.000000000000000000e+00	3.000000000000000000e+02	7.180130629353949079e-01
9.000000000000000000e+00	5.000000000000000000e+02	8.717143675234763078e-01
9.000000000000000000e+00	1.000000000000000000e+03	9.131010733933566659e-01
9.000000000000000000e+00	1.500000000000000000e+03	8.159072069404711414e-01
9.000000000000000000e+00	2.000000000000000000e+03	8.467622614380991841e-01
9.000000000000000000e+00	2.500000000000000000e+03	9.542823860780258460e-01
1.100000000000000000e+01	1.000000000000000000e+01	5.159773232247789609e-01
1.100000000000000000e+01	5.000000000000000000e+01	7.037875913310264187e-01
1.100000000000000000e+01	1.000000000000000000e+02	6.714472942656903864e-01
1.100000000000000000e+01	2.000000000000000000e+02	8.077914980149203394e-01
1.100000000000000000e+01	3.000000000000000000e+02	7.252681674501870734e-01
1.100000000000000000e+01	5.000000000000000000e+02	8.742199928332138326e-01
1.100000000000000000e+01	1.000000000000000000e+03	9.078119127220563023e-01
1.100000000000000000e+01	1.500000000000000000e+03	8.140397699269279475e-01
1.100000000000000000e+01	2.000000000000000000e+03	8.553055914423275397e-01
1.100000000000000000e+01	2.500000000000000000e+03	9.584707653782205128e-01
1.300000000000000000e+01	1.000000000000000000e+01	5.162279217859514491e-01
1.300000000000000000e+01	5.000000000000000000e+01	7.047028629034023384e-01
1.300000000000000000e+01	1.000000000000000000e+02	6.723426219186610098e-01
1.300000000000000000e+01	2.000000000000000000e+02	8.145685212976923051e-01
1.300000000000000000e+01	3.000000000000000000e+02	7.202382813401356776e-01
1.300000000000000000e+01	5.000000000000000000e+02	8.755428312901217813e-01
1.300000000000000000e+01	1.000000000000000000e+03	9.120636934239596538e-01
1.300000000000000000e+01	1.500000000000000000e+03	8.154694104576303282e-01
1.300000000000000000e+01	2.000000000000000000e+03	8.471135243346854526e-01
1.300000000000000000e+01	2.500000000000000000e+03	9.624049344947798179e-01
1.500000000000000000e+01	1.000000000000000000e+01	5.185770205839572711e-01
1.500000000000000000e+01	5.000000000000000000e+01	7.082241121731862599e-01
1.500000000000000000e+01	1.000000000000000000e+02	6.738226815218113508e-01
1.500000000000000000e+01	2.000000000000000000e+02	8.140484827209890639e-01
1.500000000000000000e+01	3.000000000000000000e+02	7.213235376611188965e-01
1.500000000000000000e+01	5.000000000000000000e+02	8.832202642028823547e-01
1.500000000000000000e+01	1.000000000000000000e+03	9.160177449781150560e-01
1.500000000000000000e+01	1.500000000000000000e+03	8.306020987982534187e-01
1.500000000000000000e+01	2.000000000000000000e+03	8.604463769547869845e-01
1.500000000000000000e+01	2.500000000000000000e+03	9.655313868413328837e-01
1.700000000000000000e+01	1.000000000000000000e+01	5.168036261247788143e-01
1.700000000000000000e+01	5.000000000000000000e+01	7.130833661312224736e-01
1.700000000000000000e+01	1.000000000000000000e+02	6.678664050466790458e-01
1.700000000000000000e+01	2.000000000000000000e+02	8.164857012472211961e-01
1.700000000000000000e+01	3.000000000000000000e+02	7.124118774321778202e-01
1.700000000000000000e+01	5.000000000000000000e+02	8.803142268583743490e-01
1.700000000000000000e+01	1.000000000000000000e+03	9.055299040836701785e-01
1.700000000000000000e+01	1.500000000000000000e+03	8.112743566069093859e-01
1.700000000000000000e+01	2.000000000000000000e+03	8.539561968477120679e-01
1.700000000000000000e+01	2.500000000000000000e+03	9.596032653079551444e-01
1.900000000000000000e+01	1.000000000000000000e+01	5.167495628544682695e-01
1.900000000000000000e+01	5.000000000000000000e+01	7.079828966852638183e-01
1.900000000000000000e+01	1.000000000000000000e+02	6.664074225552382158e-01
1.900000000000000000e+01	2.000000000000000000e+02	8.149924494686471288e-01
1.900000000000000000e+01	3.000000000000000000e+02	7.128867365354837338e-01
1.900000000000000000e+01	5.000000000000000000e+02	8.773254602983860950e-01
1.900000000000000000e+01	1.000000000000000000e+03	9.139880059301415116e-01
1.900000000000000000e+01	1.500000000000000000e+03	8.216209333511645951e-01
1.900000000000000000e+01	2.000000000000000000e+03	8.490902847241703633e-01
1.900000000000000000e+01	2.500000000000000000e+03	9.522348383533774108e-01
2.100000000000000000e+01	1.000000000000000000e+01	5.160880029648285960e-01
2.100000000000000000e+01	5.000000000000000000e+01	7.044497137288300292e-01
2.100000000000000000e+01	1.000000000000000000e+02	6.732179912607395567e-01
2.100000000000000000e+01	2.000000000000000000e+02	8.114770423236904451e-01
2.100000000000000000e+01	3.000000000000000000e+02	7.165264256085080996e-01
2.100000000000000000e+01	5.000000000000000000e+02	8.755251778887307434e-01
2.100000000000000000e+01	1.000000000000000000e+03	9.097370711321557391e-01
2.100000000000000000e+01	1.500000000000000000e+03	8.153687571331584838e-01
2.100000000000000000e+01	2.000000000000000000e+03	8.537406615391112119e-01
2.100000000000000000e+01	2.500000000000000000e+03	9.584800537542743637e-01
2.300000000000000000e+01	1.000000000000000000e+01	5.192991805512672254e-01
2.300000000000000000e+01	5.000000000000000000e+01	7.139557052448304297e-01
2.300000000000000000e+01	1.000000000000000000e+02	6.672936141713060598e-01
2.300000000000000000e+01	2.000000000000000000e+02	8.164708576327390777e-01
2.300000000000000000e+01	3.000000000000000000e+02	7.166728466372386253e-01
2.300000000000000000e+01	5.000000000000000000e+02	8.780583029790971494e-01
2.300000000000000000e+01	1.000000000000000000e+03	9.145849836771053898e-01
2.300000000000000000e+01	1.500000000000000000e+03	8.151046663941621251e-01
2.300000000000000000e+01	2.000000000000000000e+03	8.438729808104474817e-01
2.300000000000000000e+01	2.500000000000000000e+03	9.523613374247832386e-01
2.500000000000000000e+01	1.000000000000000000e+01	5.145642845331893644e-01
2.500000000000000000e+01	5.000000000000000000e+01	7.040179119324698753e-01
2.500000000000000000e+01	1.000000000000000000e+02	6.677390590668095260e-01
2.500000000000000000e+01	2.000000000000000000e+02	8.071291389677140993e-01
2.500000000000000000e+01	3.000000000000000000e+02	7.126163520460260248e-01
2.500000000000000000e+01	5.000000000000000000e+02	8.707018623393547596e-01
2.500000000000000000e+01	1.000000000000000000e+03	9.054238665481368908e-01
2.500000000000000000e+01	1.500000000000000000e+03	8.184411284404751186e-01
2.500000000000000000e+01	2.000000000000000000e+03	8.423017155338627937e-01
2.500000000000000000e+01	2.500000000000000000e+03	9.493091549646528460e-01
2.700000000000000000e+01	1.000000000000000000e+01	5.179368686792162890e-01
2.700000000000000000e+01	5.000000000000000000e+01	7.087665278266976898e-01
2.700000000000000000e+01	1.000000000000000000e+02	6.648816218582564996e-01
2.700000000000000000e+01	2.000000000000000000e+02	8.121490851732698912e-01
2.700000000000000000e+01	3.000000000000000000e+02	7.157934062280859600e-01
2.700000000000000000e+01	5.000000000000000000e+02	8.834521804698143299e-01
2.700000000000000000e+01	1.000000000000000000e+03	9.031056563405845949e-01
2.700000000000000000e+01	1.500000000000000000e+03	8.297233395483132323e-01
2.700000000000000000e+01	2.000000000000000000e+03	8.450380300333821815e-01
2.700000000000000000e+01	2.500000000000000000e+03	9.540753169396927191e-01
2.900000000000000000e+01	1.000000000000000000e+01	5.189341943867147311e-01
2.900000000000000000e+01	5.000000000000000000e+01	7.136055601757185229e-01
2.900000000000000000e+01	1.000000000000000000e+02	6.654168220509303344e-01
2.900000000000000000e+01	2.000000000000000000e+02	8.120791702973709780e-01
2.900000000000000000e+01	3.000000000000000000e+02	7.143882954578739675e-01
2.900000000000000000e+01	5.000000000000000000e+02	8.765725217745020670e-01
2.900000000000000000e+01	1.000000000000000000e+03	9.043061654278823358e-01
2.900000000000000000e+01	1.500000000000000000e+03	8.155957047619075695e-01
2.900000000000000000e+01	2.000000000000000000e+03	8.624001013969497809e-01
2.900000000000000000e+01	2.500000000000000000e+03	9.632754616000140935e-01


==> data/case_2_2_gconv_fs.dat <==
1.000000000000000000e+00	1.000000000000000000e+01	7.817683637933781071e-03
1.000000000000000000e+00	5.000000000000000000e+01	1.751257162841990400e-02
1.000000000000000000e+00	1.000000000000000000e+02	1.305989255651041070e-02
1.000000000000000000e+00	2.000000000000000000e+02	2.844684151489329516e-02
1.000000000000000000e+00	3.000000000000000000e+02	2.153552194384888985e-02
1.000000000000000000e+00	5.000000000000000000e+02	2.960356403121822133e-02
1.000000000000000000e+00	1.000000000000000000e+03	2.529240390986964293e-02
1.000000000000000000e+00	1.500000000000000000e+03	1.335389904910244674e-02
1.000000000000000000e+00	2.000000000000000000e+03	1.957511207616646765e-02
1.000000000000000000e+00	2.500000000000000000e+03	3.374967895457325895e-03
3.000000000000000000e+00	1.000000000000000000e+01	2.601180387851176334e-04
3.000000000000000000e+00	5.000000000000000000e+01	1.834660681229616230e-03
3.000000000000000000e+00	1.000000000000000000e+02	2.278524512928647994e-04
3.000000000000000000e+00	2.000000000000000000e+02	7.239812682156010482e-03
3.000000000000000000e+00	3.000000000000000000e+02	8.295048475148725231e-05
3.000000000000000000e+00	5.000000000000000000e+02	7.363428447575870450e-03
3.000000000000000000e+00	1.000000000000000000e+03	5.440123333805502170e-03
3.000000000000000000e+00	1.500000000000000000e+03	3.117812918612239415e-03
3.000000000000000000e+00	2.000000000000000000e+03	2.836128355107714327e-03
3.000000000000000000e+00	2.500000000000000000e+03	2.289917039846045554e-03
5.000000000000000000e+00	1.000000000000000000e+01	1.255571962662638263e-02
5.000000000000000000e+00	5.000000000000000000e+01	1.537803159471340386e-02
5.000000000000000000e+00	1.000000000000000000e+02	2.101165223283829597e-02
5.000000000000000000e+00	2.000000000000000000e+02	1.305893784390210755e-02
5.000000000000000000e+00	3.000000000000000000e+02	2.689886070450286937e-02
5.000000000000000000e+00	5.000000000000000000e+02	8.605962393574584368e-03
5.000000000000000000e+00	1.000000000000000000e+03	1.293549270134475293e-03
5.000000000000000000e+00	1.500000000000000000e+03	2.472083008345560273e-03
5.000000000000000000e+00	2.000000000000000000e+03	1.690224560801922848e-05
5.000000000000000000e+00	2.500000000000000000e+03	1.719575683732710303e-03
7.000000000000000000e+00	1.000000000000000000e+01	4.650730888010823350e-03
7.000000000000000000e+00	5.000000000000000000e+01	4.868465308799807545e-03
7.000000000000000000e+00	1.000000000000000000e+02	7.345170779224252655e-03
7.000000000000000000e+00	2.000000000000000000e+02	1.664977458783134523e-03
7.000000000000000000e+00	3.000000000000000000e+02	7.304292218972108230e-03
7.000000000000000000e+00	5.000000000000000000e+02	2.694147369497468247e-03
7.000000000000000000e+00	1.000000000000000000e+03	1.211883646307976292e-02
7.000000000000000000e+00	1.500000000000000000e+03	6.848752274281721952e-03
7.000000000000000000e+00	2.000000000000000000e+03	1.376401873742771897e-05
7.000000000000000000e+00	2.500000000000000000e+03	2.630392219892696559e-03
9.000000000000000000e+00	1.000000000000000000e+01	1.588302262013563393e-03
9.000000000000000000e+00	5.000000000000000000e+01	7.776531295011768208e-04
9.000000000000000000e+00	1.000000000000000000e+02	2.822611137931474445e-03
9.000000000000000000e+00	2.000000000000000000e+02	2.944998311587676554e-03
9.000000000000000000e+00	3.000000000000000000e+02	3.597578905186527010e-03
9.000000000000000000e+00	5.000000000000000000e+02	3.204083890540054824e-04
9.000000000000000000e+00	1.000000000000000000e+03	1.825889950008852125e-02
9.000000000000000000e+00	1.500000000000000000e+03	1.961264362769110647e-03
9.000000000000000000e+00	2.000000000000000000e+03	4.094133637821961713e-05
9.000000000000000000e+00	2.500000000000000000e+03	3.044577989459451572e-04
1.100000000000000000e+01	1.000000000000000000e+01	2.844882757222499947e-04
1.100000000000000000e+01	5.000000000000000000e+01	5.671559975017892441e-04
1.100000000000000000e+01	1.000000000000000000e+02	1.092193881478076278e-03
1.100000000000000000e+01	2.000000000000000000e+02	2.121399209739305292e-03
1.100000000000000000e+01	3.000000000000000000e+02	2.581224718356756043e-03
1.100000000000000000e+01	5.000000000000000000e+02	1.128189751871566671e-03
1.100000000000000000e+01	1.000000000000000000e+03	2.204823548922929533e-03
1.100000000000000000e+01	1.500000000000000000e+03	1.779943319525356671e-03
1.100000000000000000e+01	2.000000000000000000e+03	1.398214940743214285e-03
1.100000000000000000e+01	2.500000000000000000e+03	2.104632271571205138e-06
1.300000000000000000e+01	1.000000000000000000e+01	9.244515208464143541e-04
1.300000000000000000e+01	5.000000000000000000e+01	6.518817683942579322e-04
1.300000000000000000e+01	1.000000000000000000e+02	2.593854656678828974e-03
1.300000000000000000e+01	2.000000000000000000e+02	5.673960674522415815e-03
1.300000000000000000e+01	3.000000000000000000e+02	3.742934114280282998e-03
1.300000000000000000e+01	5.000000000000000000e+02	1.032416232516375487e-03
1.300000000000000000e+01	1.000000000000000000e+03	6.739484410195784037e-03
1.300000000000000000e+01	1.500000000000000000e+03	2.669508585289248614e-03
1.300000000000000000e+01	2.000000000000000000e+03	6.072173997435648118e-04
1.300000000000000000e+01	2.500000000000000000e+03	1.509317800225229433e-03
1.500000000000000000e+01	1.000000000000000000e+01	1.105454984964282517e-04
1.500000000000000000e+01	5.000000000000000000e+01	1.057891733646343368e-03
1.500000000000000000e+01	1.000000000000000000e+02	1.829351567672610201e-05
1.500000000000000000e+01	2.000000000000000000e+02	2.082957624249814899e-03
1.500000000000000000e+01	3.000000000000000000e+02	4.753460765760664231e-05
1.500000000000000000e+01	5.000000000000000000e+02	1.846428786648646181e-03
1.500000000000000000e+01	1.000000000000000000e+03	3.910749510102506932e-03
1.500000000000000000e+01	1.500000000000000000e+03	7.453130414661002234e-03
1.500000000000000000e+01	2.000000000000000000e+03	1.223601983655120407e-03
1.500000000000000000e+01	2.500000000000000000e+03	1.869238844636189611e-04
1.700000000000000000e+01	1.000000000000000000e+01	2.166415296214418973e-03
1.700000000000000000e+01	5.000000000000000000e+01	1.066113133031576510e-02
1.700000000000000000e+01	1.000000000000000000e+02	7.505228472999281308e-04
1.700000000000000000e+01	2.000000000000000000e+02	1.362743047760139881e-02
1.700000000000000000e+01	3.000000000000000000e+02	4.737872877018656226e-04
1.700000000000000000e+01	5.000000000000000000e+02	1.226501023361503684e-02
1.700000000000000000e+01	1.000000000000000000e+03	2.650372244073384564e-03
1.700000000000000000e+01	1.500000000000000000e+03	3.066268210609068845e-03
1.700000000000000000e+01	2.000000000000000000e+03	3.352972649129037919e-03
1.700000000000000000e+01	2.500000000000000000e+03	2.989844893965809547e-04
1.900000000000000000e+01	1.000000000000000000e+01	9.472767164193651723e-04
1.900000000000000000e+01	5.000000000000000000e+01	7.453315215957267981e-04
1.900000000000000000e+01	1.000000000000000000e+02	9.431062249025679023e-04
1.900000000000000000e+01	2.000000000000000000e+02	1.023469040571045596e-03
1.900000000000000000e+01	3.000000000000000000e+02	2.776624476077405035e-04
1.900000000000000000e+01	5.000000000000000000e+02	1.541313381845155206e-03
1.900000000000000000e+01	1.000000000000000000e+03	3.551026823789715792e-03
1.900000000000000000e+01	1.500000000000000000e+03	5.880404260280247541e-03
1.900000000000000000e+01	2.000000000000000000e+03	9.845687198195562928e-05
1.900000000000000000e+01	2.500000000000000000e+03	2.806109329998029978e-04
2.100000000000000000e+01	1.000000000000000000e+01	3.431762880534705573e-05
2.100000000000000000e+01	5.000000000000000000e+01	3.247358177687065250e-04
2.100000000000000000e+01	1.000000000000000000e+02	1.136487520227991155e-04
2.100000000000000000e+01	2.000000000000000000e+02	2.207084195928077364e-03
2.100000000000000000e+01	3.000000000000000000e+02	8.226631545982243665e-06
2.100000000000000000e+01	5.000000000000000000e+02	8.323034507031756846e-04
2.100000000000000000e+01	1.000000000000000000e+03	3.541261574757648134e-05
2.100000000000000000e+01	1.500000000000000000e+03	3.124875624216372216e-05
2.100000000000000000e+01	2.000000000000000000e+03	3.504228136804510285e-03
2.100000000000000000e+01	2.500000000000000000e+03	2.716039194669006562e-03
2.300000000000000000e+01	1.000000000000000000e+01	5.603342950430967306e-04
2.300000000000000000e+01	5.000000000000000000e+01	9.150425827477715046e-04
2.300000000000000000e+01	1.000000000000000000e+02	3.376408687747467496e-04
2.300000000000000000e+01	2.000000000000000000e+02	3.477816458263838229e-03
2.300000000000000000e+01	3.000000000000000000e+02	1.078115160857429089e-05
2.300000000000000000e+01	5.000000000000000000e+02	2.872329176186738664e-04
2.300000000000000000e+01	1.000000000000000000e+03	8.918670102887160667e-03
2.300000000000000000e+01	1.500000000000000000e+03	3.060213345218443237e-05
2.300000000000000000e+01	2.000000000000000000e+03	6.587546041103564676e-06
2.300000000000000000e+01	2.500000000000000000e+03	1.262288301884240127e-05
2.500000000000000000e+01	1.000000000000000000e+01	1.235724230818746605e-03
2.500000000000000000e+01	5.000000000000000000e+01	3.066601008521185889e-04
2.500000000000000000e+01	1.000000000000000000e+02	2.320089140914749493e-03
2.500000000000000000e+01	2.000000000000000000e+02	3.597213770456519910e-05
2.500000000000000000e+01	3.000000000000000000e+02	1.619960994868607784e-03
2.500000000000000000e+01	5.000000000000000000e+02	7.626632817814282816e-05
2.500000000000000000e+01	1.000000000000000000e+03	2.610516034415866216e-04
2.500000000000000000e+01	1.500000000000000000e+03	4.797978853198214821e-03
2.500000000000000000e+01	2.000000000000000000e+03	6.434324966713145244e-04
2.500000000000000000e+01	2.500000000000000000e+03	7.837290851646638856e-04
2.700000000000000000e+01	1.000000000000000000e+01	3.196761513942325550e-03
2.700000000000000000e+01	5.000000000000000000e+01	3.240706056203412899e-03
2.700000000000000000e+01	1.000000000000000000e+02	1.823254550538555563e-03
2.700000000000000000e+01	2.000000000000000000e+02	3.075474713823522777e-03
2.700000000000000000e+01	3.000000000000000000e+02	6.784184463848319524e-05
2.700000000000000000e+01	5.000000000000000000e+02	3.213473911657604987e-03
2.700000000000000000e+01	1.000000000000000000e+03	5.485971292926716814e-04
2.700000000000000000e+01	1.500000000000000000e+03	3.424574219637666062e-02
2.700000000000000000e+01	2.000000000000000000e+03	6.185164729988201771e-05
2.700000000000000000e+01	2.500000000000000000e+03	3.636147432404257529e-04
2.900000000000000000e+01	1.000000000000000000e+01	5.390577125935713809e-03
2.900000000000000000e+01	5.000000000000000000e+01	9.083031710211963983e-03
2.900000000000000000e+01	1.000000000000000000e+02	2.181625018660815485e-03
2.900000000000000000e+01	2.000000000000000000e+02	8.385549864470709380e-03
2.900000000000000000e+01	3.000000000000000000e+02	2.510256203689387178e-04
2.900000000000000000e+01	5.000000000000000000e+02	6.704804956449983422e-03
2.900000000000000000e+01	1.000000000000000000e+03	1.415227717172173882e-03
2.900000000000000000e+01	1.500000000000000000e+03	4.567142926927836299e-04
2.900000000000000000e+01	2.000000000000000000e+03	1.579093998257752318e-02
2.900000000000000000e+01	2.500000000000000000e+03	1.231435545186121416e-02


==> data/case_2_2_gconv_mi.dat <==
1.000000000000000000e+00	1.000000000000000000e+01	7.167182352206591389e-03
1.000000000000000000e+00	5.000000000000000000e+01	1.458658705890081286e-02
1.000000000000000000e+00	1.000000000000000000e+02	9.028431736480380110e-03
1.000000000000000000e+00	2.000000000000000000e+02	2.133437562977735791e-02
1.000000000000000000e+00	3.000000000000000000e+02	1.337493358874608518e-02
1.000000000000000000e+00	5.000000000000000000e+02	2.031047388364914941e-02
1.000000000000000000e+00	1.000000000000000000e+03	1.738627356169919480e-02
1.000000000000000000e+00	1.500000000000000000e+03	8.226518776597746552e-03
1.000000000000000000e+00	2.000000000000000000e+03	8.079643098529487588e-03
1.000000000000000000e+00	2.500000000000000000e+03	1.303508839932021601e-03
3.000000000000000000e+00	1.000000000000000000e+01	5.589331341987358037e-03
3.000000000000000000e+00	5.000000000000000000e+01	8.784543926177001971e-03
3.000000000000000000e+00	1.000000000000000000e+02	9.769567514066768155e-03
3.000000000000000000e+00	2.000000000000000000e+02	1.226011413585492704e-02
3.000000000000000000e+00	3.000000000000000000e+02	6.192895851664603768e-03
3.000000000000000000e+00	5.000000000000000000e+02	2.096751810799457605e-02
3.000000000000000000e+00	1.000000000000000000e+03	2.035072069455567956e-02
3.000000000000000000e+00	1.500000000000000000e+03	2.079121556658747316e-02
3.000000000000000000e+00	2.000000000000000000e+03	1.370714463699429508e-02
3.000000000000000000e+00	2.500000000000000000e+03	1.874369374769613295e-02
5.000000000000000000e+00	1.000000000000000000e+01	9.028114154653210655e-03
5.000000000000000000e+00	5.000000000000000000e+01	8.095133508339791284e-03
5.000000000000000000e+00	1.000000000000000000e+02	1.535567222148825905e-02
5.000000000000000000e+00	2.000000000000000000e+02	9.557890008939029514e-03
5.000000000000000000e+00	3.000000000000000000e+02	1.654146455402771831e-02
5.000000000000000000e+00	5.000000000000000000e+02	5.089145170677600305e-03
5.000000000000000000e+00	1.000000000000000000e+03	8.183464424332820286e-03
5.000000000000000000e+00	1.500000000000000000e+03	3.631383343145389020e-03
5.000000000000000000e+00	2.000000000000000000e+03	3.347436910161594170e-03
5.000000000000000000e+00	2.500000000000000000e+03	0.000000000000000000e+00
7.000000000000000000e+00	1.000000000000000000e+01	5.398052198787195444e-03
7.000000000000000000e+00	5.000000000000000000e+01	4.374253014399642758e-03
7.000000000000000000e+00	1.000000000000000000e+02	8.098087461130276665e-03
7.000000000000000000e+00	2.000000000000000000e+02	6.708023185170164382e-04
7.000000000000000000e+00	3.000000000000000000e+02	6.365567683227602025e-03
7.000000000000000000e+00	5.000000000000000000e+02	7.596981949182346483e-03
7.000000000000000000e+00	1.000000000000000000e+03	1.252202040077743384e-02
7.000000000000000000e+00	1.500000000000000000e+03	4.276879426699853326e-03
7.000000000000000000e+00	2.000000000000000000e+03	6.031973593875639139e-03
7.000000000000000000e+00	2.500000000000000000e+03	5.686691947974775729e-03
9.000000000000000000e+00	1.000000000000000000e+01	2.925897978174551994e-03
9.000000000000000000e+00	5.000000000000000000e+01	3.877092049903052562e-03
9.000000000000000000e+00	1.000000000000000000e+02	5.476596891199059236e-03
9.000000000000000000e+00	2.000000000000000000e+02	4.117636298699323127e-03
9.000000000000000000e+00	3.000000000000000000e+02	7.687902843763749772e-03
9.000000000000000000e+00	5.000000000000000000e+02	1.478505596861579008e-03
9.000000000000000000e+00	1.000000000000000000e+03	1.030457741622736734e-02
9.000000000000000000e+00	1.500000000000000000e+03	4.744306016736477005e-03
9.000000000000000000e+00	2.000000000000000000e+03	8.090634011577391149e-03
9.000000000000000000e+00	2.500000000000000000e+03	7.182541468092384918e-03
1.100000000000000000e+01	1.000000000000000000e+01	1.906472301794970292e-03
1.100000000000000000e+01	5.000000000000000000e+01	1.323505660739909828e-03
1.100000000000000000e+01	1.000000000000000000e+02	8.569208216409274215e-03
1.100000000000000000e+01	2.000000000000000000e+02	2.894661116361385567e-03
1.100000000000000000e+01	3.000000000000000000e+02	1.519095676273285456e-02
1.100000000000000000e+01	5.000000000000000000e+02	5.851546275112418094e-03
1.100000000000000000e+01	1.000000000000000000e+03	8.941865077906951953e-03
1.100000000000000000e+01	1.500000000000000000e+03	1.077682607591556874e-02
1.100000000000000000e+01	2.000000000000000000e+03	1.413071856934156045e-02
1.100000000000000000e+01	2.500000000000000000e+03	9.728755991690318794e-03
1.300000000000000000e+01	1.000000000000000000e+01	2.320478013055460309e-03
1.300000000000000000e+01	5.000000000000000000e+01	1.757070682912087456e-03
1.300000000000000000e+01	1.000000000000000000e+02	7.526249315947919349e-03
1.300000000000000000e+01	2.000000000000000000e+02	9.600889069254048280e-03
1.300000000000000000e+01	3.000000000000000000e+02	1.048204986761247515e-02
1.300000000000000000e+01	5.000000000000000000e+02	3.966574751128493226e-03
1.300000000000000000e+01	1.000000000000000000e+03	8.329580779609102592e-03
1.300000000000000000e+01	1.500000000000000000e+03	6.750430336192048131e-03
1.300000000000000000e+01	2.000000000000000000e+03	6.767043211539203185e-03
1.300000000000000000e+01	2.500000000000000000e+03	1.320644737377918432e-02
1.500000000000000000e+01	1.000000000000000000e+01	4.757198619001479223e-03
1.500000000000000000e+01	5.000000000000000000e+01	5.796560516530657736e-03
1.500000000000000000e+01	1.000000000000000000e+02	9.502579513900433206e-03
1.500000000000000000e+01	2.000000000000000000e+02	8.598797110034750446e-03
1.500000000000000000e+01	3.000000000000000000e+02	1.090212322323458327e-02
1.500000000000000000e+01	5.000000000000000000e+02	1.253970466496179270e-02
1.500000000000000000e+01	1.000000000000000000e+03	1.393182269779957849e-02
1.500000000000000000e+01	1.500000000000000000e+03	2.107539907425248771e-02
1.500000000000000000e+01	2.000000000000000000e+03	1.730273213615385330e-02
1.500000000000000000e+01	2.500000000000000000e+03	1.637764251587636721e-02
1.700000000000000000e+01	1.000000000000000000e+01	3.909798593391355936e-03
1.700000000000000000e+01	5.000000000000000000e+01	1.210940572571872487e-02
1.700000000000000000e+01	1.000000000000000000e+02	2.742611278638062977e-03
1.700000000000000000e+01	2.000000000000000000e+02	1.315010435448471515e-02
1.700000000000000000e+01	3.000000000000000000e+02	1.103691948464824435e-03
1.700000000000000000e+01	5.000000000000000000e+02	1.208632225071692989e-02
1.700000000000000000e+01	1.000000000000000000e+03	5.856965986179796246e-03
1.700000000000000000e+01	1.500000000000000000e+03	3.707730418058163835e-03
1.700000000000000000e+01	2.000000000000000000e+03	1.165433214004618634e-02
1.700000000000000000e+01	2.500000000000000000e+03	1.000396886920995598e-02
1.900000000000000000e+01	1.000000000000000000e+01	3.609623680845053251e-03
1.900000000000000000e+01	5.000000000000000000e+01	5.828860834022231430e-03
1.900000000000000000e+01	1.000000000000000000e+02	2.092018369445947101e-03
1.900000000000000000e+01	2.000000000000000000e+02	1.171958193572464335e-02
1.900000000000000000e+01	3.000000000000000000e+02	1.891943429047304726e-03
1.900000000000000000e+01	5.000000000000000000e+02	8.157086378478894950e-03
1.900000000000000000e+01	1.000000000000000000e+03	1.055359306048919699e-02
1.900000000000000000e+01	1.500000000000000000e+03	1.415049049327565811e-02
1.900000000000000000e+01	2.000000000000000000e+03	4.688739925505336359e-03
1.900000000000000000e+01	2.500000000000000000e+03	2.377754312071544973e-03
2.100000000000000000e+01	1.000000000000000000e+01	2.675261411154483682e-03
2.100000000000000000e+01	5.000000000000000000e+01	2.300072061847679983e-03
2.100000000000000000e+01	1.000000000000000000e+02	8.661907033802873634e-03
2.100000000000000000e+01	2.000000000000000000e+02	8.233233226135561189e-03
2.100000000000000000e+01	3.000000000000000000e+02	7.312616765588253465e-03
2.100000000000000000e+01	5.000000000000000000e+02	7.510272376590299004e-03
2.100000000000000000e+01	1.000000000000000000e+03	8.639569986689465964e-03
2.100000000000000000e+01	1.500000000000000000e+03	8.860283153134362877e-03
2.100000000000000000e+01	2.000000000000000000e+03	1.461058855264529832e-02
2.100000000000000000e+01	2.500000000000000000e+03	9.273967826197937470e-03
2.300000000000000000e+01	1.000000000000000000e+01	5.264497021866931803e-03
2.300000000000000000e+01	5.000000000000000000e+01	1.155291257146151551e-02
2.300000000000000000e+01	1.000000000000000000e+02	3.110616495729079389e-03
2.300000000000000000e+01	2.000000000000000000e+02	1.154806169232103219e-02
2.300000000000000000e+01	3.000000000000000000e+02	3.176627528020503632e-03
2.300000000000000000e+01	5.000000000000000000e+02	7.855840941281222456e-03
2.300000000000000000e+01	1.000000000000000000e+03	1.335613937045510013e-02
2.300000000000000000e+01	1.500000000000000000e+03	7.190127920432720643e-03
2.300000000000000000e+01	2.000000000000000000e+03	3.566330934687833576e-03
2.300000000000000000e+01	2.500000000000000000e+03	1.044012338886890490e-02
2.500000000000000000e+01	1.000000000000000000e+01	1.099630547512719936e-03
2.500000000000000000e+01	5.000000000000000000e+01	1.864075653331020987e-03
2.500000000000000000e+01	1.000000000000000000e+02	3.142734213767761631e-03
2.500000000000000000e+01	2.000000000000000000e+02	3.017667858582484541e-03
2.500000000000000000e+01	3.000000000000000000e+02	9.139786982467201781e-04
2.500000000000000000e+01	5.000000000000000000e+02	2.645478140526180688e-03
2.500000000000000000e+01	1.000000000000000000e+03	1.343721973939171477e-03
2.500000000000000000e+01	1.500000000000000000e+03	7.502957778466878835e-03
2.500000000000000000e+01	2.000000000000000000e+03	0.000000000000000000e+00
2.500000000000000000e+01	2.500000000000000000e+03	1.690026787108944717e-03
2.700000000000000000e+01	1.000000000000000000e+01	3.993106430287718389e-03
2.700000000000000000e+01	5.000000000000000000e+01	6.108499724111315921e-03
2.700000000000000000e+01	1.000000000000000000e+02	2.419236865258689306e-04
2.700000000000000000e+01	2.000000000000000000e+02	6.761440568165300036e-03
2.700000000000000000e+01	3.000000000000000000e+02	6.139999925237948908e-03
2.700000000000000000e+01	5.000000000000000000e+02	1.475417604374040792e-02
2.700000000000000000e+01	1.000000000000000000e+03	3.470309851927533273e-03
2.700000000000000000e+01	1.500000000000000000e+03	1.673642821631693423e-02
2.700000000000000000e+01	2.000000000000000000e+03	4.773017982204086351e-03
2.700000000000000000e+01	2.500000000000000000e+03	3.738440110570673269e-03
2.900000000000000000e+01	1.000000000000000000e+01	5.229584284844546183e-03
2.900000000000000000e+01	5.000000000000000000e+01	1.191139585724731997e-02
2.900000000000000000e+01	1.000000000000000000e+02	3.096601504070095601e-04
2.900000000000000000e+01	2.000000000000000000e+02	8.702092890226942323e-03
2.900000000000000000e+01	3.000000000000000000e+02	2.622160217462976561e-03
2.900000000000000000e+01	5.000000000000000000e+02	6.756192168130836784e-03
2.900000000000000000e+01	1.000000000000000000e+03	2.194963637178304339e-03
2.900000000000000000e+01	1.500000000000000000e+03	8.947600972290858934e-03
2.900000000000000000e+01	2.000000000000000000e+03	2.285590446929186559e-02
2.900000000000000000e+01	2.500000000000000000e+03	1.859326987789278185e-02


==> data/case_2_3_gcat_fs_max.dat <==
1.000000000000000000e+00	1.000000000000000000e+01	3.352799351526813965e-01
1.000000000000000000e+00	5.000000000000000000e+01	3.172074919939007476e-01
1.000000000000000000e+00	1.000000000000000000e+02	3.221201701721090327e-01
1.000000000000000000e+00	2.000000000000000000e+02	3.495179428843533387e-01
1.000000000000000000e+00	3.000000000000000000e+02	2.251243922026471278e-01
1.000000000000000000e+00	5.000000000000000000e+02	2.034427895538861719e-01
1.000000000000000000e+00	1.000000000000000000e+03	1.242150894703877295e-01
1.000000000000000000e+00	1.500000000000000000e+03	7.240355917838758870e-02
1.000000000000000000e+00	2.000000000000000000e+03	1.064353377179354521e-01
1.000000000000000000e+00	2.500000000000000000e+03	1.703294643397406105e-01
3.000000000000000000e+00	1.000000000000000000e+01	9.057147186834990649e-02
3.000000000000000000e+00	5.000000000000000000e+01	1.213202919348037589e-01
3.000000000000000000e+00	1.000000000000000000e+02	9.993658837219299151e-02
3.000000000000000000e+00	2.000000000000000000e+02	2.101218871734364946e-01
3.000000000000000000e+00	3.000000000000000000e+02	8.106891864546472704e-02
3.000000000000000000e+00	5.000000000000000000e+02	1.014880931822177423e-01
3.000000000000000000e+00	1.000000000000000000e+03	1.242150894703877295e-01
3.000000000000000000e+00	1.500000000000000000e+03	7.240355917838758870e-02
3.000000000000000000e+00	2.000000000000000000e+03	1.290532161576594117e-01
3.000000000000000000e+00	2.500000000000000000e+03	1.075045408009818182e-01
5.000000000000000000e+00	1.000000000000000000e+01	1.763483272415380387e-01
5.000000000000000000e+00	5.000000000000000000e+01	1.213202919348037589e-01
5.000000000000000000e+00	1.000000000000000000e+02	1.582648255091150258e-01
5.000000000000000000e+00	2.000000000000000000e+02	1.132126142110039257e-01
5.000000000000000000e+00	3.000000000000000000e+02	8.106891864546472704e-02
5.000000000000000000e+00	5.000000000000000000e+02	9.349346286182291799e-02
5.000000000000000000e+00	1.000000000000000000e+03	1.242150894703877295e-01
5.000000000000000000e+00	1.500000000000000000e+03	1.017238650199292493e-01
5.000000000000000000e+00	2.000000000000000000e+03	1.064353377179354521e-01
5.000000000000000000e+00	2.500000000000000000e+03	1.075045408009818182e-01
7.000000000000000000e+00	1.000000000000000000e+01	9.057147186834990649e-02
7.000000000000000000e+00	5.000000000000000000e+01	1.213202919348037589e-01
7.000000000000000000e+00	1.000000000000000000e+02	9.993658837219299151e-02
7.000000000000000000e+00	2.000000000000000000e+02	1.132126142110039257e-01
7.000000000000000000e+00	3.000000000000000000e+02	8.106891864546472704e-02
7.000000000000000000e+00	5.000000000000000000e+02	9.349346286182291799e-02
7.000000000000000000e+00	1.000000000000000000e+03	1.242150894703877295e-01
7.000000000000000000e+00	1.500000000000000000e+03	1.304111633876088305e-01
7.000000000000000000e+00	2.000000000000000000e+03	1.064353377179354521e-01
7.000000000000000000e+00	2.500000000000000000e+03	1.317650704737722833e-01
9.000000000000000000e+00	1.000000000000000000e+01	9.057147186834990649e-02
9.000000000000000000e+00	5.000000000000000000e+01	1.213202919348037589e-01
9.000000000000000000e+00	1.000000000000000000e+02	9.993658837219299151e-02
9.000000000000000000e+00	2.000000000000000000e+02	1.132126142110039257e-01
9.000000000000000000e+00	3.000000000000000000e+02	8.106891864546472704e-02
9.000000000000000000e+00	5.000000000000000000e+02	1.416516262394371672e-01
9.000000000000000000e+00	1.000000000000000000e+03	1.242150894703877295e-01
9.000000000000000000e+00	1.500000000000000000e+03	7.240355917838758870e-02
9.000000000000000000e+00	2.000000000000000000e+03	1.064353377179354521e-01
9.000000000000000000e+00	2.500000000000000000e+03	1.075045408009818182e-01
1.100000000000000000e+01	1.000000000000000000e+01	9.057147186834990649e-02
1.100000000000000000e+01	5.000000000000000000e+01	1.213202919348037589e-01
1.100000000000000000e+01	1.000000000000000000e+02	9.993658837219299151e-02
1.100000000000000000e+01	2.000000000000000000e+02	1.132126142110039257e-01
1.100000000000000000e+01	3.000000000000000000e+02	8.106891864546472704e-02
1.100000000000000000e+01	5.000000000000000000e+02	9.349346286182291799e-02
1.100000000000000000e+01	1.000000000000000000e+03	1.693588865478552474e-01
1.100000000000000000e+01	1.500000000000000000e+03	1.461542290182753501e-01
1.100000000000000000e+01	2.000000000000000000e+03	1.064353377179354521e-01
1.100000000000000000e+01	2.500000000000000000e+03	1.075045408009818182e-01
1.300000000000000000e+01	1.000000000000000000e+01	9.057147186834990649e-02
1.300000000000000000e+01	5.000000000000000000e+01	1.213202919348037589e-01
1.300000000000000000e+01	1.000000000000000000e+02	9.993658837219299151e-02
1.300000000000000000e+01	2.000000000000000000e+02	1.132126142110039257e-01
1.300000000000000000e+01	3.000000000000000000e+02	8.106891864546472704e-02
1.300000000000000000e+01	5.000000000000000000e+02	9.349346286182291799e-02
1.300000000000000000e+01	1.000000000000000000e+03	1.242150894703877295e-01
1.300000000000000000e+01	1.500000000000000000e+03	7.240355917838758870e-02
1.300000000000000000e+01	2.000000000000000000e+03	1.064353377179354521e-01
1.300000000000000000e+01	2.500000000000000000e+03	1.075045408009818182e-01
1.500000000000000000e+01	1.000000000000000000e+01	9.057147186834990649e-02
1.500000000000000000e+01	5.000000000000000000e+01	1.213202919348037589e-01
1.500000000000000000e+01	1.000000000000000000e+02	9.993658837219299151e-02
1.500000000000000000e+01	2.000000000000000000e+02	1.132126142110039257e-01
1.500000000000000000e+01	3.000000000000000000e+02	8.106891864546472704e-02
1.500000000000000000e+01	5.000000000000000000e+02	9.349346286182291799e-02
1.500000000000000000e+01	1.000000000000000000e+03	1.242150894703877295e-01
1.500000000000000000e+01	1.500000000000000000e+03	7.240355917838758870e-02
1.500000000000000000e+01	2.000000000000000000e+03	1.064353377179354521e-01
1.500000000000000000e+01	2.500000000000000000e+03	1.075045408009818182e-01
1.700000000000000000e+01	1.000000000000000000e+01	9.057147186834990649e-02
1.700000000000000000e+01	5.000000000000000000e+01	1.213202919348037589e-01
1.700000000000000000e+01	1.000000000000000000e+02	9.993658837219299151e-02
1.700000000000000000e+01	2.000000000000000000e+02	1.132126142110039257e-01
1.700000000000000000e+01	3.000000000000000000e+02	8.106891864546472704e-02
1.700000000000000000e+01	5.000000000000000000e+02	9.349346286182291799e-02
1.700000000000000000e+01	1.000000000000000000e+03	1.242150894703877295e-01
1.700000000000000000e+01	1.500000000000000000e+03	7.240355917838758870e-02
1.700000000000000000e+01	2.000000000000000000e+03	1.064353377179354521e-01
1.700000000000000000e+01	2.500000000000000000e+03	1.075045408009818182e-01
1.900000000000000000e+01	1.000000000000000000e+01	9.057147186834990649e-02
1.900000000000000000e+01	5.000000000000000000e+01	1.213202919348037589e-01
1.900000000000000000e+01	1.000000000000000000e+02	9.993658837219299151e-02
1.900000000000000000e+01	2.000000000000000000e+02	1.132126142110039257e-01
1.900000000000000000e+01	3.000000000000000000e+02	8.106891864546472704e-02
1.900000000000000000e+01	5.000000000000000000e+02	9.349346286182291799e-02
1.900000000000000000e+01	1.000000000000000000e+03	1.242150894703877295e-01
1.900000000000000000e+01	1.500000000000000000e+03	7.240355917838758870e-02
1.900000000000000000e+01	2.000000000000000000e+03	1.064353377179354521e-01
1.900000000000000000e+01	2.500000000000000000e+03	1.075045408009818182e-01
2.100000000000000000e+01	1.000000000000000000e+01	9.057147186834990649e-02
2.100000000000000000e+01	5.000000000000000000e+01	1.213202919348037589e-01
2.100000000000000000e+01	1.000000000000000000e+02	9.993658837219299151e-02
2.100000000000000000e+01	2.000000000000000000e+02	1.132126142110039257e-01
2.100000000000000000e+01	3.000000000000000000e+02	8.106891864546472704e-02
2.100000000000000000e+01	5.000000000000000000e+02	9.349346286182291799e-02
2.100000000000000000e+01	1.000000000000000000e+03	1.242150894703877295e-01
2.100000000000000000e+01	1.500000000000000000e+03	7.240355917838758870e-02
2.100000000000000000e+01	2.000000000000000000e+03	1.064353377179354521e-01
2.100000000000000000e+01	2.500000000000000000e+03	1.075045408009818182e-01
2.300000000000000000e+01	1.000000000000000000e+01	9.057147186834990649e-02
2.300000000000000000e+01	5.000000000000000000e+01	1.213202919348037589e-01
2.300000000000000000e+01	1.000000000000000000e+02	9.993658837219299151e-02
2.300000000000000000e+01	2.000000000000000000e+02	1.132126142110039257e-01
2.300000000000000000e+01	3.000000000000000000e+02	8.106891864546472704e-02
2.300000000000000000e+01	5.000000000000000000e+02	9.349346286182291799e-02
2.300000000000000000e+01	1.000000000000000000e+03	1.242150894703877295e-01
2.300000000000000000e+01	1.500000000000000000e+03	7.240355917838758870e-02
2.300000000000000000e+01	2.000000000000000000e+03	1.064353377179354521e-01
2.300000000000000000e+01	2.500000000000000000e+03	1.075045408009818182e-01
2.500000000000000000e+01	1.000000000000000000e+01	9.057147186834990649e-02
2.500000000000000000e+01	5.000000000000000000e+01	1.213202919348037589e-01
2.500000000000000000e+01	1.000000000000000000e+02	9.993658837219299151e-02
2.500000000000000000e+01	2.000000000000000000e+02	1.132126142110039257e-01
2.500000000000000000e+01	3.000000000000000000e+02	8.106891864546472704e-02
2.500000000000000000e+01	5.000000000000000000e+02	9.349346286182291799e-02
2.500000000000000000e+01	1.000000000000000000e+03	1.242150894703877295e-01
2.500000000000000000e+01	1.500000000000000000e+03	7.240355917838758870e-02
2.500000000000000000e+01	2.000000000000000000e+03	1.064353377179354521e-01
2.500000000000000000e+01	2.500000000000000000e+03	1.075045408009818182e-01
2.700000000000000000e+01	1.000000000000000000e+01	9.057147186834990649e-02
2.700000000000000000e+01	5.000000000000000000e+01	1.213202919348037589e-01
2.700000000000000000e+01	1.000000000000000000e+02	9.993658837219299151e-02
2.700000000000000000e+01	2.000000000000000000e+02	1.132126142110039257e-01
2.700000000000000000e+01	3.000000000000000000e+02	8.106891864546472704e-02
2.700000000000000000e+01	5.000000000000000000e+02	9.349346286182291799e-02
2.700000000000000000e+01	1.000000000000000000e+03	1.242150894703877295e-01
2.700000000000000000e+01	1.500000000000000000e+03	7.240355917838758870e-02
2.700000000000000000e+01	2.000000000000000000e+03	1.064353377179354521e-01
2.700000000000000000e+01	2.500000000000000000e+03	1.075045408009818182e-01
2.900000000000000000e+01	1.000000000000000000e+01	9.057147186834990649e-02
2.900000000000000000e+01	5.000000000000000000e+01	1.213202919348037589e-01
2.900000000000000000e+01	1.000000000000000000e+02	9.993658837219299151e-02
2.900000000000000000e+01	2.000000000000000000e+02	1.132126142110039257e-01
2.900000000000000000e+01	3.000000000000000000e+02	8.106891864546472704e-02
2.900000000000000000e+01	5.000000000000000000e+02	9.349346286182291799e-02
2.900000000000000000e+01	1.000000000000000000e+03	1.242150894703877295e-01
2.900000000000000000e+01	1.500000000000000000e+03	7.240355917838758870e-02
2.900000000000000000e+01	2.000000000000000000e+03	1.064353377179354521e-01
2.900000000000000000e+01	2.500000000000000000e+03	1.075045408009818182e-01


==> data/case_2_3_gcat_fs_sum.dat <==
1.000000000000000000e+00	1.000000000000000000e+01	3.153503030492999848e+00
1.000000000000000000e+00	5.000000000000000000e+01	2.801352120377192279e+00
1.000000000000000000e+00	1.000000000000000000e+02	2.949442780624953464e+00
1.000000000000000000e+00	2.000000000000000000e+02	2.851298445601101683e+00
1.000000000000000000e+00	3.000000000000000000e+02	2.840960455124718287e+00
1.000000000000000000e+00	5.000000000000000000e+02	2.534775181645396280e+00
1.000000000000000000e+00	1.000000000000000000e+03	2.276570616131266434e+00
1.000000000000000000e+00	1.500000000000000000e+03	2.773942107475371621e+00
1.000000000000000000e+00	2.000000000000000000e+03	2.597423778939029315e+00
1.000000000000000000e+00	2.500000000000000000e+03	2.190671983033420922e+00
3.000000000000000000e+00	1.000000000000000000e+01	2.836528453632523039e+00
3.000000000000000000e+00	5.000000000000000000e+01	2.577687372684625444e+00
3.000000000000000000e+00	1.000000000000000000e+02	2.628017594384562727e+00
3.000000000000000000e+00	2.000000000000000000e+02	2.711902389890185283e+00
3.000000000000000000e+00	3.000000000000000000e+02	2.618598877761623811e+00
3.000000000000000000e+00	5.000000000000000000e+02	2.432820485273727851e+00
3.000000000000000000e+00	1.000000000000000000e+03	2.276564780766799245e+00
3.000000000000000000e+00	1.500000000000000000e+03	2.741062011219499883e+00
3.000000000000000000e+00	2.000000000000000000e+03	2.710353453910844479e+00
3.000000000000000000e+00	2.500000000000000000e+03	2.052955064182792277e+00
5.000000000000000000e+00	1.000000000000000000e+01	2.994571422581856268e+00
5.000000000000000000e+00	5.000000000000000000e+01	2.504141580496898278e+00
5.000000000000000000e+00	1.000000000000000000e+02	2.785587435961959457e+00
5.000000000000000000e+00	2.000000000000000000e+02	2.505093135767813450e+00
5.000000000000000000e+00	3.000000000000000000e+02	2.651901873124102416e+00
5.000000000000000000e+00	5.000000000000000000e+02	2.340707079351857622e+00
5.000000000000000000e+00	1.000000000000000000e+03	2.281316709304588741e+00
5.000000000000000000e+00	1.500000000000000000e+03	2.840061203410935597e+00
5.000000000000000000e+00	2.000000000000000000e+03	2.586433683646764514e+00
5.000000000000000000e+00	2.500000000000000000e+03	2.044896489728853073e+00
7.000000000000000000e+00	1.000000000000000000e+01	2.859754459825460948e+00
7.000000000000000000e+00	5.000000000000000000e+01	2.484608639596615820e+00
7.000000000000000000e+00	1.000000000000000000e+02	2.653399602152206604e+00
7.000000000000000000e+00	2.000000000000000000e+02	2.513530267223371695e+00
7.000000000000000000e+00	3.000000000000000000e+02	2.615856943754604647e+00
7.000000000000000000e+00	5.000000000000000000e+02	2.333605421578685224e+00
7.000000000000000000e+00	1.000000000000000000e+03	2.342499486204549619e+00
7.000000000000000000e+00	1.500000000000000000e+03	2.868748501778615179e+00
7.000000000000000000e+00	2.000000000000000000e+03	2.585609211623388415e+00
7.000000000000000000e+00	2.500000000000000000e+03	2.152107589167452595e+00
9.000000000000000000e+00	1.000000000000000000e+01	2.820352396762076275e+00
9.000000000000000000e+00	5.000000000000000000e+01	2.484800470592088750e+00
9.000000000000000000e+00	1.000000000000000000e+02	2.630044606251693118e+00
9.000000000000000000e+00	2.000000000000000000e+02	2.511972542180002321e+00
9.000000000000000000e+00	3.000000000000000000e+02	2.616661098626618998e+00
9.000000000000000000e+00	5.000000000000000000e+02	2.472984018330947276e+00
9.000000000000000000e+00	1.000000000000000000e+03	2.280545346167548004e+00
9.000000000000000000e+00	1.500000000000000000e+03	2.749883709108460472e+00
9.000000000000000000e+00	2.000000000000000000e+03	2.589054369668541078e+00
9.000000000000000000e+00	2.500000000000000000e+03	2.039437769393334321e+00
1.100000000000000000e+01	1.000000000000000000e+01	2.822098661804249620e+00
1.100000000000000000e+01	5.000000000000000000e+01	2.518652921415533541e+00
1.100000000000000000e+01	1.000000000000000000e+02	2.628604824102193760e+00
1.100000000000000000e+01	2.000000000000000000e+02	2.506134140602242599e+00
1.100000000000000000e+01	3.000000000000000000e+02	2.621712151802851221e+00
1.100000000000000000e+01	5.000000000000000000e+02	2.332229194891703550e+00
1.100000000000000000e+01	1.000000000000000000e+03	2.445921285953821744e+00
1.100000000000000000e+01	1.500000000000000000e+03	2.884491567409281920e+00
1.100000000000000000e+01	2.000000000000000000e+03	2.615248225633518775e+00
1.100000000000000000e+01	2.500000000000000000e+03	2.021942643054138067e+00
1.300000000000000000e+01	1.000000000000000000e+01	2.822994130587717088e+00
1.300000000000000000e+01	5.000000000000000000e+01	2.547491388181666316e+00
1.300000000000000000e+01	1.000000000000000000e+02	2.628015326425141129e+00
1.300000000000000000e+01	2.000000000000000000e+02	2.514016935321756296e+00
1.300000000000000000e+01	3.000000000000000000e+02	2.616152040861648320e+00
1.300000000000000000e+01	5.000000000000000000e+02	2.336463741247965409e+00
1.300000000000000000e+01	1.000000000000000000e+03	2.308414117254381281e+00
1.300000000000000000e+01	1.500000000000000000e+03	2.760469361678704381e+00
1.300000000000000000e+01	2.000000000000000000e+03	2.592947539216232222e+00
1.300000000000000000e+01	2.500000000000000000e+03	2.023128466811701109e+00
1.500000000000000000e+01	1.000000000000000000e+01	2.821012388547400995e+00
1.500000000000000000e+01	5.000000000000000000e+01	2.492888922419651543e+00
1.500000000000000000e+01	1.000000000000000000e+02	2.627595336014444172e+00
1.500000000000000000e+01	2.000000000000000000e+02	2.503972575722719363e+00
1.500000000000000000e+01	3.000000000000000000e+02	2.618120327690053539e+00
1.500000000000000000e+01	5.000000000000000000e+02	2.334808921413865423e+00
1.500000000000000000e+01	1.000000000000000000e+03	2.277048045725880598e+00
1.500000000000000000e+01	1.500000000000000000e+03	2.739408104898520602e+00
1.500000000000000000e+01	2.000000000000000000e+03	2.584312126309975532e+00
1.500000000000000000e+01	2.500000000000000000e+03	2.023411177478683598e+00
1.700000000000000000e+01	1.000000000000000000e+01	2.842461822486961776e+00
1.700000000000000000e+01	5.000000000000000000e+01	2.525540029085442395e+00
1.700000000000000000e+01	1.000000000000000000e+02	2.630007480180131196e+00
1.700000000000000000e+01	2.000000000000000000e+02	2.511916071866699518e+00
1.700000000000000000e+01	3.000000000000000000e+02	2.650914820239566261e+00
1.700000000000000000e+01	5.000000000000000000e+02	2.331340560856740129e+00
1.700000000000000000e+01	1.000000000000000000e+03	2.278848898396776512e+00
1.700000000000000000e+01	1.500000000000000000e+03	2.746322425743520590e+00
1.700000000000000000e+01	2.000000000000000000e+03	2.586688066745550962e+00
1.700000000000000000e+01	2.500000000000000000e+03	2.021197854317108522e+00
1.900000000000000000e+01	1.000000000000000000e+01	2.818276552011659497e+00
1.900000000000000000e+01	5.000000000000000000e+01	2.484439292015253820e+00
1.900000000000000000e+01	1.000000000000000000e+02	2.629041625848434816e+00
1.900000000000000000e+01	2.000000000000000000e+02	2.502529775451389327e+00
1.900000000000000000e+01	3.000000000000000000e+02	2.619369202638664351e+00
1.900000000000000000e+01	5.000000000000000000e+02	2.337996684984151585e+00
1.900000000000000000e+01	1.000000000000000000e+03	2.278443315563276172e+00
1.900000000000000000e+01	1.500000000000000000e+03	2.757901526485483590e+00
1.900000000000000000e+01	2.000000000000000000e+03	2.605004465357104504e+00
1.900000000000000000e+01	2.500000000000000000e+03	2.022058209483051705e+00
2.100000000000000000e+01	1.000000000000000000e+01	2.818912394249994513e+00
2.100000000000000000e+01	5.000000000000000000e+01	2.487812966565967621e+00
2.100000000000000000e+01	1.000000000000000000e+02	2.627323904099797325e+00
2.100000000000000000e+01	2.000000000000000000e+02	2.504420208682270221e+00
2.100000000000000000e+01	3.000000000000000000e+02	2.616099351354761460e+00
2.100000000000000000e+01	5.000000000000000000e+02	2.331424645010391483e+00
2.100000000000000000e+01	1.000000000000000000e+03	2.276587902879847469e+00
2.100000000000000000e+01	1.500000000000000000e+03	2.742427372484396386e+00
2.100000000000000000e+01	2.000000000000000000e+03	2.588909537303451636e+00
2.100000000000000000e+01	2.500000000000000000e+03	2.022188248601375804e+00
2.300000000000000000e+01	1.000000000000000000e+01	2.818277237710692162e+00
2.300000000000000000e+01	5.000000000000000000e+01	2.484185973622429877e+00
2.300000000000000000e+01	1.000000000000000000e+02	2.627895428525715893e+00
2.300000000000000000e+01	2.000000000000000000e+02	2.502585825389971319e+00
2.300000000000000000e+01	3.000000000000000000e+02	2.616729970932802019e+00
2.300000000000000000e+01	5.000000000000000000e+02	2.341215289698505675e+00
2.300000000000000000e+01	1.000000000000000000e+03	2.287546740548405566e+00
2.300000000000000000e+01	1.500000000000000000e+03	2.738452776348594853e+00
2.300000000000000000e+01	2.000000000000000000e+03	2.585794764205733287e+00
2.300000000000000000e+01	2.500000000000000000e+03	2.021362065815371256e+00
2.500000000000000000e+01	1.000000000000000000e+01	2.823015764169531483e+00
2.500000000000000000e+01	5.000000000000000000e+01	2.484493373720550125e+00
2.500000000000000000e+01	1.000000000000000000e+02	2.631937659770449578e+00
2.500000000000000000e+01	2.000000000000000000e+02	2.502193670726962083e+00
2.500000000000000000e+01	3.000000000000000000e+02	2.616413595011378490e+00
2.500000000000000000e+01	5.000000000000000000e+02	2.336599542579943289e+00
2.500000000000000000e+01	1.000000000000000000e+03	2.276611846560525620e+00
2.500000000000000000e+01	1.500000000000000000e+03	2.740522531420378272e+00
2.500000000000000000e+01	2.000000000000000000e+03	2.595827059678586402e+00
2.500000000000000000e+01	2.500000000000000000e+03	2.038205104589337679e+00
2.700000000000000000e+01	1.000000000000000000e+01	2.818294147701664087e+00
2.700000000000000000e+01	5.000000000000000000e+01	2.484414444109457332e+00
2.700000000000000000e+01	1.000000000000000000e+02	2.629424377869284513e+00
2.700000000000000000e+01	2.000000000000000000e+02	2.502268630226432311e+00
2.700000000000000000e+01	3.000000000000000000e+02	2.618170798837906155e+00
2.700000000000000000e+01	5.000000000000000000e+02	2.331553277084387865e+00
2.700000000000000000e+01	1.000000000000000000e+03	2.277782372771909536e+00
2.700000000000000000e+01	1.500000000000000000e+03	2.740935509918257296e+00
2.700000000000000000e+01	2.000000000000000000e+03	2.622205713840342511e+00
2.700000000000000000e+01	2.500000000000000000e+03	2.028173950061678887e+00
2.900000000000000000e+01	1.000000000000000000e+01	2.818359080049309462e+00
2.900000000000000000e+01	5.000000000000000000e+01	2.484540280818883673e+00
2.900000000000000000e+01	1.000000000000000000e+02	2.631634069646639595e+00
2.900000000000000000e+01	2.000000000000000000e+02	2.502275837763345834e+00
2.900000000000000000e+01	3.000000000000000000e+02	2.626959434091996393e+00
2.900000000000000000e+01	5.000000000000000000e+02	2.331332839742840335e+00
2.900000000000000000e+01	1.000000000000000000e+03	2.278022759544208853e+00
2.900000000000000000e+01	1.500000000000000000e+03	2.740791789385603749e+00
2.900000000000000000e+01	2.000000000000000000e+03	2.604871881695744573e+00
2.900000000000000000e+01	2.500000000000000000e+03	2.020965192284299050e+00


==> data/case_2_3_gcat_mi_max.dat <==
1.000000000000000000e+00	1.000000000000000000e+01	1.824513349894290037e-01
1.000000000000000000e+00	5.000000000000000000e+01	1.618810790757354567e-01
1.000000000000000000e+00	1.000000000000000000e+02	1.802050628711910907e-01
1.000000000000000000e+00	2.000000000000000000e+02	1.760459306758357378e-01
1.000000000000000000e+00	3.000000000000000000e+02	1.429666688986563905e-01
1.000000000000000000e+00	5.000000000000000000e+02	1.132219153646316645e-01
1.000000000000000000e+00	1.000000000000000000e+03	1.175287536836746582e-01
1.000000000000000000e+00	1.500000000000000000e+03	1.033057599873123955e-01
1.000000000000000000e+00	2.000000000000000000e+03	7.038141401477759906e-02
1.000000000000000000e+00	2.500000000000000000e+03	1.585414872912103146e-01
3.000000000000000000e+00	1.000000000000000000e+01	8.322771335746281807e-02
3.000000000000000000e+00	5.000000000000000000e+01	1.188940654140748787e-01
3.000000000000000000e+00	1.000000000000000000e+02	7.182174944663977101e-02
3.000000000000000000e+00	2.000000000000000000e+02	1.684527445165897586e-01
3.000000000000000000e+00	3.000000000000000000e+02	5.451145556369518808e-02
3.000000000000000000e+00	5.000000000000000000e+02	1.041046444167152973e-01
3.000000000000000000e+00	1.000000000000000000e+03	1.088400852669539898e-01
3.000000000000000000e+00	1.500000000000000000e+03	1.012831854515408025e-01
3.000000000000000000e+00	2.000000000000000000e+03	1.018199560194774644e-01
3.000000000000000000e+00	2.500000000000000000e+03	4.621380643354422446e-02
5.000000000000000000e+00	1.000000000000000000e+01	1.153941685183106358e-01
5.000000000000000000e+00	5.000000000000000000e+01	6.269908850523320254e-02
5.000000000000000000e+00	1.000000000000000000e+02	1.101565888355642286e-01
5.000000000000000000e+00	2.000000000000000000e+02	8.152361796117624237e-02
5.000000000000000000e+00	3.000000000000000000e+02	4.096480413729497450e-02
5.000000000000000000e+00	5.000000000000000000e+02	8.089312749105825873e-02
5.000000000000000000e+00	1.000000000000000000e+03	5.545090288986487259e-02
5.000000000000000000e+00	1.500000000000000000e+03	8.170859400911245629e-02
5.000000000000000000e+00	2.000000000000000000e+03	6.165164244887622047e-02
5.000000000000000000e+00	2.500000000000000000e+03	4.621380643354422446e-02
7.000000000000000000e+00	1.000000000000000000e+01	5.490845827765977738e-02
7.000000000000000000e+00	5.000000000000000000e+01	6.269908850523320254e-02
7.000000000000000000e+00	1.000000000000000000e+02	6.287430999597543035e-02
7.000000000000000000e+00	2.000000000000000000e+02	5.396488305939817209e-02
7.000000000000000000e+00	3.000000000000000000e+02	4.096480413729497450e-02
7.000000000000000000e+00	5.000000000000000000e+02	4.402428800526969610e-02
7.000000000000000000e+00	1.000000000000000000e+03	5.545090288986487259e-02
7.000000000000000000e+00	1.500000000000000000e+03	6.971766616292818242e-02
7.000000000000000000e+00	2.000000000000000000e+03	6.165164244887622047e-02
7.000000000000000000e+00	2.500000000000000000e+03	6.183872501014264778e-02
9.000000000000000000e+00	1.000000000000000000e+01	5.490845827765977738e-02
9.000000000000000000e+00	5.000000000000000000e+01	6.269908850523320254e-02
9.000000000000000000e+00	1.000000000000000000e+02	6.287430999597543035e-02
9.000000000000000000e+00	2.000000000000000000e+02	5.396488305939817209e-02
9.000000000000000000e+00	3.000000000000000000e+02	4.096480413729497450e-02
9.000000000000000000e+00	5.000000000000000000e+02	8.131914570887466276e-02
9.000000000000000000e+00	1.000000000000000000e+03	5.545090288986487259e-02
9.000000000000000000e+00	1.500000000000000000e+03	4.999010148426763500e-02
9.000000000000000000e+00	2.000000000000000000e+03	6.165164244887622047e-02
9.000000000000000000e+00	2.500000000000000000e+03	4.621380643354422446e-02
1.100000000000000000e+01	1.000000000000000000e+01	5.490845827765977738e-02
1.100000000000000000e+01	5.000000000000000000e+01	6.269908850523320254e-02
1.100000000000000000e+01	1.000000000000000000e+02	6.287430999597543035e-02
1.100000000000000000e+01	2.000000000000000000e+02	5.396488305939817209e-02
1.100000000000000000e+01	3.000000000000000000e+02	4.184748699891294166e-02
1.100000000000000000e+01	5.000000000000000000e+02	4.402428800526969610e-02
1.100000000000000000e+01	1.000000000000000000e+03	1.041814058098640139e-01
1.100000000000000000e+01	1.500000000000000000e+03	7.849310435366896321e-02
1.100000000000000000e+01	2.000000000000000000e+03	6.165164244887622047e-02
1.100000000000000000e+01	2.500000000000000000e+03	4.621380643354422446e-02
1.300000000000000000e+01	1.000000000000000000e+01	5.490845827765977738e-02
1.300000000000000000e+01	5.000000000000000000e+01	6.269908850523320254e-02
1.300000000000000000e+01	1.000000000000000000e+02	6.287430999597543035e-02
1.300000000000000000e+01	2.000000000000000000e+02	6.068076639850494836e-02
1.300000000000000000e+01	3.000000000000000000e+02	4.096480413729497450e-02
1.300000000000000000e+01	5.000000000000000000e+02	4.402428800526969610e-02
1.300000000000000000e+01	1.000000000000000000e+03	6.944873082042413159e-02
1.300000000000000000e+01	1.500000000000000000e+03	4.328776379373588945e-02
1.300000000000000000e+01	2.000000000000000000e+03	6.165164244887622047e-02
1.300000000000000000e+01	2.500000000000000000e+03	4.621380643354422446e-02
1.500000000000000000e+01	1.000000000000000000e+01	7.678303518624840507e-02
1.500000000000000000e+01	5.000000000000000000e+01	8.087692560772197226e-02
1.500000000000000000e+01	1.000000000000000000e+02	1.041358265829777086e-01
1.500000000000000000e+01	2.000000000000000000e+02	5.396488305939817209e-02
1.500000000000000000e+01	3.000000000000000000e+02	1.162636047490326341e-01
1.500000000000000000e+01	5.000000000000000000e+02	4.402428800526969610e-02
1.500000000000000000e+01	1.000000000000000000e+03	5.545090288986487259e-02
1.500000000000000000e+01	1.500000000000000000e+03	4.328776379373588945e-02
1.500000000000000000e+01	2.000000000000000000e+03	6.165164244887622047e-02
1.500000000000000000e+01	2.500000000000000000e+03	7.751787379027574865e-02
1.700000000000000000e+01	1.000000000000000000e+01	5.490845827765977738e-02
1.700000000000000000e+01	5.000000000000000000e+01	6.269908850523320254e-02
1.700000000000000000e+01	1.000000000000000000e+02	6.287430999597543035e-02
1.700000000000000000e+01	2.000000000000000000e+02	5.396488305939817209e-02
1.700000000000000000e+01	3.000000000000000000e+02	4.096480413729497450e-02
1.700000000000000000e+01	5.000000000000000000e+02	4.402428800526969610e-02
1.700000000000000000e+01	1.000000000000000000e+03	5.545090288986487259e-02
1.700000000000000000e+01	1.500000000000000000e+03	4.328776379373588945e-02
1.700000000000000000e+01	2.000000000000000000e+03	6.165164244887622047e-02
1.700000000000000000e+01	2.500000000000000000e+03	4.621380643354422446e-02
1.900000000000000000e+01	1.000000000000000000e+01	5.490845827765977738e-02
1.900000000000000000e+01	5.000000000000000000e+01	6.269908850523320254e-02
1.900000000000000000e+01	1.000000000000000000e+02	6.287430999597543035e-02
1.900000000000000000e+01	2.000000000000000000e+02	5.396488305939817209e-02
1.900000000000000000e+01	3.000000000000000000e+02	5.769269590747305720e-02
1.900000000000000000e+01	5.000000000000000000e+02	4.402428800526969610e-02
1.900000000000000000e+01	1.000000000000000000e+03	5.545090288986487259e-02
1.900000000000000000e+01	1.500000000000000000e+03	5.855619213839524662e-02
1.900000000000000000e+01	2.000000000000000000e+03	6.165164244887622047e-02
1.900000000000000000e+01	2.500000000000000000e+03	5.825657024726171862e-02
2.100000000000000000e+01	1.000000000000000000e+01	5.490845827765977738e-02
2.100000000000000000e+01	5.000000000000000000e+01	6.269908850523320254e-02
2.100000000000000000e+01	1.000000000000000000e+02	6.287430999597543035e-02
2.100000000000000000e+01	2.000000000000000000e+02	5.396488305939817209e-02
2.100000000000000000e+01	3.000000000000000000e+02	4.096480413729497450e-02
2.100000000000000000e+01	5.000000000000000000e+02	4.402428800526969610e-02
2.100000000000000000e+01	1.000000000000000000e+03	5.545090288986487259e-02
2.100000000000000000e+01	1.500000000000000000e+03	4.328776379373588945e-02
2.100000000000000000e+01	2.000000000000000000e+03	6.165164244887622047e-02
2.100000000000000000e+01	2.500000000000000000e+03	4.621380643354422446e-02
2.300000000000000000e+01	1.000000000000000000e+01	5.490845827765977738e-02
2.300000000000000000e+01	5.000000000000000000e+01	6.269908850523320254e-02
2.300000000000000000e+01	1.000000000000000000e+02	6.617485660920952029e-02
2.300000000000000000e+01	2.000000000000000000e+02	7.730991196909431373e-02
2.300000000000000000e+01	3.000000000000000000e+02	5.847547501411987092e-02
2.300000000000000000e+01	5.000000000000000000e+02	7.473396465359471996e-02
2.300000000000000000e+01	1.000000000000000000e+03	8.589116834567689374e-02
2.300000000000000000e+01	1.500000000000000000e+03	4.328776379373588945e-02
2.300000000000000000e+01	2.000000000000000000e+03	6.165164244887622047e-02
2.300000000000000000e+01	2.500000000000000000e+03	4.621380643354422446e-02
2.500000000000000000e+01	1.000000000000000000e+01	5.490845827765977738e-02
2.500000000000000000e+01	5.000000000000000000e+01	6.269908850523320254e-02
2.500000000000000000e+01	1.000000000000000000e+02	6.287430999597543035e-02
2.500000000000000000e+01	2.000000000000000000e+02	5.396488305939817209e-02
2.500000000000000000e+01	3.000000000000000000e+02	4.096480413729497450e-02
2.500000000000000000e+01	5.000000000000000000e+02	4.402428800526969610e-02
2.500000000000000000e+01	1.000000000000000000e+03	5.545090288986487259e-02
2.500000000000000000e+01	1.500000000000000000e+03	4.328776379373588945e-02
2.500000000000000000e+01	2.000000000000000000e+03	6.165164244887622047e-02
2.500000000000000000e+01	2.500000000000000000e+03	4.621380643354422446e-02
2.700000000000000000e+01	1.000000000000000000e+01	5.490845827765977738e-02
2.700000000000000000e+01	5.000000000000000000e+01	6.269908850523320254e-02
2.700000000000000000e+01	1.000000000000000000e+02	6.287430999597543035e-02
2.700000000000000000e+01	2.000000000000000000e+02	5.396488305939817209e-02
2.700000000000000000e+01	3.000000000000000000e+02	4.096480413729497450e-02
2.700000000000000000e+01	5.000000000000000000e+02	4.402428800526969610e-02
2.700000000000000000e+01	1.000000000000000000e+03	5.545090288986487259e-02
2.700000000000000000e+01	1.500000000000000000e+03	4.328776379373588945e-02
2.700000000000000000e+01	2.000000000000000000e+03	6.165164244887622047e-02
2.700000000000000000e+01	2.500000000000000000e+03	4.621380643354422446e-02
2.900000000000000000e+01	1.000000000000000000e+01	5.490845827765977738e-02
2.900000000000000000e+01	5.000000000000000000e+01	6.269908850523320254e-02
2.900000000000000000e+01	1.000000000000000000e+02	6.287430999597543035e-02
2.900000000000000000e+01	2.000000000000000000e+02	5.396488305939817209e-02
2.900000000000000000e+01	3.000000000000000000e+02	4.096480413729497450e-02
2.900000000000000000e+01	5.000000000000000000e+02	4.402428800526969610e-02
2.900000000000000000e+01	1.000000000000000000e+03	5.545090288986487259e-02
2.900000000000000000e+01	1.500000000000000000e+03	4.328776379373588945e-02
2.900000000000000000e+01	2.000000000000000000e+03	6.165164244887622047e-02
2.900000000000000000e+01	2.500000000000000000e+03	4.621380643354422446e-02


==> data/case_2_3_gcat_mi_sum.dat <==
1.000000000000000000e+00	1.000000000000000000e+01	2.803439415953487224e+00
1.000000000000000000e+00	5.000000000000000000e+01	2.424475513806077842e+00
1.000000000000000000e+00	1.000000000000000000e+02	2.742435958734753321e+00
1.000000000000000000e+00	2.000000000000000000e+02	2.606237718621742694e+00
1.000000000000000000e+00	3.000000000000000000e+02	2.693026051267493948e+00
1.000000000000000000e+00	5.000000000000000000e+02	2.201008924191155458e+00
1.000000000000000000e+00	1.000000000000000000e+03	2.520202132363383640e+00
1.000000000000000000e+00	1.500000000000000000e+03	2.596990892684187813e+00
1.000000000000000000e+00	2.000000000000000000e+03	2.377458935224322278e+00
1.000000000000000000e+00	2.500000000000000000e+03	2.199961673758869196e+00
3.000000000000000000e+00	1.000000000000000000e+01	2.704358525985991690e+00
3.000000000000000000e+00	5.000000000000000000e+01	2.381652435579883598e+00
3.000000000000000000e+00	1.000000000000000000e+02	2.634052645310202223e+00
3.000000000000000000e+00	2.000000000000000000e+02	2.598660571059933311e+00
3.000000000000000000e+00	3.000000000000000000e+02	2.604584867113228785e+00
3.000000000000000000e+00	5.000000000000000000e+02	2.191796956273542207e+00
3.000000000000000000e+00	1.000000000000000000e+03	2.511292504350703059e+00
3.000000000000000000e+00	1.500000000000000000e+03	2.595094580774678583e+00
3.000000000000000000e+00	2.000000000000000000e+03	2.408771214602759780e+00
3.000000000000000000e+00	2.500000000000000000e+03	2.073958439540144916e+00
5.000000000000000000e+00	1.000000000000000000e+01	2.736287995909854054e+00
5.000000000000000000e+00	5.000000000000000000e+01	2.316388174145747048e+00
5.000000000000000000e+00	1.000000000000000000e+02	2.672276076499483288e+00
5.000000000000000000e+00	2.000000000000000000e+02	2.511780594307945425e+00
5.000000000000000000e+00	3.000000000000000000e+02	2.581387059823854191e+00
5.000000000000000000e+00	5.000000000000000000e+02	2.168585439347885391e+00
5.000000000000000000e+00	1.000000000000000000e+03	2.430229843514736920e+00
5.000000000000000000e+00	1.500000000000000000e+03	2.575172767110028182e+00
5.000000000000000000e+00	2.000000000000000000e+03	2.326216872302179439e+00
5.000000000000000000e+00	2.500000000000000000e+03	2.061990989624531867e+00
7.000000000000000000e+00	1.000000000000000000e+01	2.667200056433913780e+00
7.000000000000000000e+00	5.000000000000000000e+01	2.294542687635694023e+00
7.000000000000000000e+00	1.000000000000000000e+02	2.594013942999574329e+00
7.000000000000000000e+00	2.000000000000000000e+02	2.469837082928188821e+00
7.000000000000000000e+00	3.000000000000000000e+02	2.558601110942674950e+00
7.000000000000000000e+00	5.000000000000000000e+02	2.098530220344774211e+00
7.000000000000000000e+00	1.000000000000000000e+03	2.449959015407720653e+00
7.000000000000000000e+00	1.500000000000000000e+03	2.563402798859803156e+00
7.000000000000000000e+00	2.000000000000000000e+03	2.350187727600738796e+00
7.000000000000000000e+00	2.500000000000000000e+03	2.103125884782274468e+00
9.000000000000000000e+00	1.000000000000000000e+01	2.633415166081789494e+00
9.000000000000000000e+00	5.000000000000000000e+01	2.281313824870447426e+00
9.000000000000000000e+00	1.000000000000000000e+02	2.582814912013291941e+00
9.000000000000000000e+00	2.000000000000000000e+02	2.473576813169771516e+00
9.000000000000000000e+00	3.000000000000000000e+02	2.587041173046260578e+00
9.000000000000000000e+00	5.000000000000000000e+02	2.169011457565702017e+00
9.000000000000000000e+00	1.000000000000000000e+03	2.422340727701391749e+00
9.000000000000000000e+00	1.500000000000000000e+03	2.543675234181142830e+00
9.000000000000000000e+00	2.000000000000000000e+03	2.354884372699000750e+00
9.000000000000000000e+00	2.500000000000000000e+03	2.071558151283441340e+00
1.100000000000000000e+01	1.000000000000000000e+01	2.655850243395966537e+00
1.100000000000000000e+01	5.000000000000000000e+01	2.321075442821724177e+00
1.100000000000000000e+01	1.000000000000000000e+02	2.604700024898551014e+00
1.100000000000000000e+01	2.000000000000000000e+02	2.458722368655729351e+00
1.100000000000000000e+01	3.000000000000000000e+02	2.591932121893003149e+00
1.100000000000000000e+01	5.000000000000000000e+02	2.107682288875368570e+00
1.100000000000000000e+01	1.000000000000000000e+03	2.506854784489572552e+00
1.100000000000000000e+01	1.500000000000000000e+03	2.572186128464685417e+00
1.100000000000000000e+01	2.000000000000000000e+03	2.343497699578192428e+00
1.100000000000000000e+01	2.500000000000000000e+03	2.064091315961206430e+00
1.300000000000000000e+01	1.000000000000000000e+01	2.658826935639263311e+00
1.300000000000000000e+01	5.000000000000000000e+01	2.315206965774831094e+00
1.300000000000000000e+01	1.000000000000000000e+02	2.589411797940255333e+00
1.300000000000000000e+01	2.000000000000000000e+02	2.490932799051395641e+00
1.300000000000000000e+01	3.000000000000000000e+02	2.590024159621707067e+00
1.300000000000000000e+01	5.000000000000000000e+02	2.114880587092136111e+00
1.300000000000000000e+01	1.000000000000000000e+03	2.471941597671893920e+00
1.300000000000000000e+01	1.500000000000000000e+03	2.524203733161334728e+00
1.300000000000000000e+01	2.000000000000000000e+03	2.340738963116579363e+00
1.300000000000000000e+01	2.500000000000000000e+03	2.074123218428753912e+00
1.500000000000000000e+01	1.000000000000000000e+01	2.697727897401554387e+00
1.500000000000000000e+01	5.000000000000000000e+01	2.343660007577263116e+00
1.500000000000000000e+01	1.000000000000000000e+02	2.666366722446539939e+00
1.500000000000000000e+01	2.000000000000000000e+02	2.479893657346503133e+00
1.500000000000000000e+01	3.000000000000000000e+02	2.666136599431482956e+00
1.500000000000000000e+01	5.000000000000000000e+02	2.121635749749757327e+00
1.500000000000000000e+01	1.000000000000000000e+03	2.430176348537824271e+00
1.500000000000000000e+01	1.500000000000000000e+03	2.519763827468380679e+00
1.500000000000000000e+01	2.000000000000000000e+03	2.317722563933080959e+00
1.500000000000000000e+01	2.500000000000000000e+03	2.118777362369963946e+00
1.700000000000000000e+01	1.000000000000000000e+01	2.647717183021472742e+00
1.700000000000000000e+01	5.000000000000000000e+01	2.317332831303385632e+00
1.700000000000000000e+01	1.000000000000000000e+02	2.571429785172165250e+00
1.700000000000000000e+01	2.000000000000000000e+02	2.462753702591021998e+00
1.700000000000000000e+01	3.000000000000000000e+02	2.585031025609120459e+00
1.700000000000000000e+01	5.000000000000000000e+02	2.098980475422579595e+00
1.700000000000000000e+01	1.000000000000000000e+03	2.436057577113108774e+00
1.700000000000000000e+01	1.500000000000000000e+03	2.523785157757727049e+00
1.700000000000000000e+01	2.000000000000000000e+03	2.333008961381318969e+00
1.700000000000000000e+01	2.500000000000000000e+03	2.056167504786450273e+00
1.900000000000000000e+01	1.000000000000000000e+01	2.655893267169989969e+00
1.900000000000000000e+01	5.000000000000000000e+01	2.322413781569187208e+00
1.900000000000000000e+01	1.000000000000000000e+02	2.612923807806597942e+00
1.900000000000000000e+01	2.000000000000000000e+02	2.471159507200594962e+00
1.900000000000000000e+01	3.000000000000000000e+02	2.607752078276310836e+00
1.900000000000000000e+01	5.000000000000000000e+02	2.113683603634404662e+00
1.900000000000000000e+01	1.000000000000000000e+03	2.419525647001131485e+00
1.900000000000000000e+01	1.500000000000000000e+03	2.552115062209007856e+00
1.900000000000000000e+01	2.000000000000000000e+03	2.318994807293174532e+00
1.900000000000000000e+01	2.500000000000000000e+03	2.099929281967445771e+00
2.100000000000000000e+01	1.000000000000000000e+01	2.671421198513173501e+00
2.100000000000000000e+01	5.000000000000000000e+01	2.288842200603553589e+00
2.100000000000000000e+01	1.000000000000000000e+02	2.610927616555881237e+00
2.100000000000000000e+01	2.000000000000000000e+02	2.472748947785411211e+00
2.100000000000000000e+01	3.000000000000000000e+02	2.577222393152460711e+00
2.100000000000000000e+01	5.000000000000000000e+02	2.128892951997340965e+00
2.100000000000000000e+01	1.000000000000000000e+03	2.428078727253180524e+00
2.100000000000000000e+01	1.500000000000000000e+03	2.525805792015744622e+00
2.100000000000000000e+01	2.000000000000000000e+03	2.333156394041223436e+00
2.100000000000000000e+01	2.500000000000000000e+03	2.058776978001411351e+00
2.300000000000000000e+01	1.000000000000000000e+01	2.664796658088319337e+00
2.300000000000000000e+01	5.000000000000000000e+01	2.292298627759948637e+00
2.300000000000000000e+01	1.000000000000000000e+02	2.628294344273128580e+00
2.300000000000000000e+01	2.000000000000000000e+02	2.507561944621985006e+00
2.300000000000000000e+01	3.000000000000000000e+02	2.608362498877266233e+00
2.300000000000000000e+01	5.000000000000000000e+02	2.162426276510421630e+00
2.300000000000000000e+01	1.000000000000000000e+03	2.488378022691134284e+00
2.300000000000000000e+01	1.500000000000000000e+03	2.531551481999843922e+00
2.300000000000000000e+01	2.000000000000000000e+03	2.339242070184191391e+00
2.300000000000000000e+01	2.500000000000000000e+03	2.071239895272846354e+00
2.500000000000000000e+01	1.000000000000000000e+01	2.622689559940786452e+00
2.500000000000000000e+01	5.000000000000000000e+01	2.269932010048056448e+00
2.500000000000000000e+01	1.000000000000000000e+02	2.571305599030809130e+00
2.500000000000000000e+01	2.000000000000000000e+02	2.439078764913739761e+00
2.500000000000000000e+01	3.000000000000000000e+02	2.554903044411308777e+00
2.500000000000000000e+01	5.000000000000000000e+02	2.097120854585139860e+00
2.500000000000000000e+01	1.000000000000000000e+03	2.427643808508119783e+00
2.500000000000000000e+01	1.500000000000000000e+03	2.512749101990606082e+00
2.500000000000000000e+01	2.000000000000000000e+03	2.338371548708399139e+00
2.500000000000000000e+01	2.500000000000000000e+03	2.080886466978176585e+00
2.700000000000000000e+01	1.000000000000000000e+01	2.653951251788467580e+00
2.700000000000000000e+01	5.000000000000000000e+01	2.308554724263378599e+00
2.700000000000000000e+01	1.000000000000000000e+02	2.604547761036621001e+00
2.700000000000000000e+01	2.000000000000000000e+02	2.460026605535728272e+00
2.700000000000000000e+01	3.000000000000000000e+02	2.586548476766969529e+00
2.700000000000000000e+01	5.000000000000000000e+02	2.101979249510695258e+00
2.700000000000000000e+01	1.000000000000000000e+03	2.443152735057652514e+00
2.700000000000000000e+01	1.500000000000000000e+03	2.524850653174108395e+00
2.700000000000000000e+01	2.000000000000000000e+03	2.342708063557513043e+00
2.700000000000000000e+01	2.500000000000000000e+03	2.055070306883339359e+00
2.900000000000000000e+01	1.000000000000000000e+01	2.621044943293648011e+00
2.900000000000000000e+01	5.000000000000000000e+01	2.272225806182202490e+00
2.900000000000000000e+01	1.000000000000000000e+02	2.584441057261853025e+00
2.900000000000000000e+01	2.000000000000000000e+02	2.441403615900625823e+00
2.900000000000000000e+01	3.000000000000000000e+02	2.580805563783702627e+00
2.900000000000000000e+01	5.000000000000000000e+02	2.101229993743121582e+00
2.900000000000000000e+01	1.000000000000000000e+03	2.414336784157812499e+00
2.900000000000000000e+01	1.500000000000000000e+03	2.515463643275601235e+00
2.900000000000000000e+01	2.000000000000000000e+03	2.336720218410374805e+00
2.900000000000000000e+01	2.500000000000000000e+03	2.080593777879841788e+00


==> data/case_2_3_gconv_fs.dat <==
1.000000000000000000e+00	1.000000000000000000e+01	3.356658209021146089e-01
1.000000000000000000e+00	5.000000000000000000e+01	3.086241641362956756e-01
1.000000000000000000e+00	1.000000000000000000e+02	3.297559962386653609e-01
1.000000000000000000e+00	2.000000000000000000e+02	3.490058377067095652e-01
1.000000000000000000e+00	3.000000000000000000e+02	2.271338200546899611e-01
1.000000000000000000e+00	5.000000000000000000e+02	2.025016473440794940e-01
1.000000000000000000e+00	1.000000000000000000e+03	7.243820350666396735e-06
1.000000000000000000e+00	1.500000000000000000e+03	3.633363030208913713e-02
1.000000000000000000e+00	2.000000000000000000e+03	1.548612835805451837e-02
1.000000000000000000e+00	2.500000000000000000e+03	1.740974337679619399e-01
3.000000000000000000e+00	1.000000000000000000e+01	1.803458914870681440e-02
3.000000000000000000e+00	5.000000000000000000e+01	8.997517069380434052e-02
3.000000000000000000e+00	1.000000000000000000e+02	6.944017852430484083e-04
3.000000000000000000e+00	2.000000000000000000e+02	2.088242103653610293e-01
3.000000000000000000e+00	3.000000000000000000e+02	2.891327868304038873e-03
3.000000000000000000e+00	5.000000000000000000e+02	1.005478365805205776e-01
3.000000000000000000e+00	1.000000000000000000e+03	1.819761713761636202e-06
3.000000000000000000e+00	1.500000000000000000e+03	2.626562101615714795e-03
3.000000000000000000e+00	2.000000000000000000e+03	1.233630956399356382e-01
3.000000000000000000e+00	2.500000000000000000e+03	3.294965474923539084e-02
5.000000000000000000e+00	1.000000000000000000e+01	1.794384340513113241e-01
5.000000000000000000e+00	5.000000000000000000e+01	2.008050651146775500e-02
5.000000000000000000e+00	1.000000000000000000e+02	1.630254268508133375e-01
5.000000000000000000e+00	2.000000000000000000e+02	3.287117572071451832e-03
5.000000000000000000e+00	3.000000000000000000e+02	3.569449353972431460e-02
5.000000000000000000e+00	5.000000000000000000e+02	9.532092899403155073e-03
5.000000000000000000e+00	1.000000000000000000e+03	4.772628316928040348e-03
5.000000000000000000e+00	1.500000000000000000e+03	1.024636198742230331e-01
5.000000000000000000e+00	2.000000000000000000e+03	5.266190485243127384e-03
5.000000000000000000e+00	2.500000000000000000e+03	2.478474760006199595e-02
7.000000000000000000e+00	1.000000000000000000e+01	4.259887094086978188e-02
7.000000000000000000e+00	5.000000000000000000e+01	5.069237016628314052e-04
7.000000000000000000e+00	1.000000000000000000e+02	2.712612738080966146e-02
7.000000000000000000e+00	2.000000000000000000e+02	1.222169342795043079e-02
7.000000000000000000e+00	3.000000000000000000e+02	3.856707645000234663e-05
7.000000000000000000e+00	5.000000000000000000e+02	2.225673409499417943e-03
7.000000000000000000e+00	1.000000000000000000e+03	6.610231915724296137e-02
7.000000000000000000e+00	1.500000000000000000e+03	1.317236583891820967e-01
7.000000000000000000e+00	2.000000000000000000e+03	4.150156128919224585e-03
7.000000000000000000e+00	2.500000000000000000e+03	1.371632591491609432e-01
9.000000000000000000e+00	1.000000000000000000e+01	2.293641495080933623e-03
9.000000000000000000e+00	5.000000000000000000e+01	5.791515655775292259e-04
9.000000000000000000e+00	1.000000000000000000e+02	2.822820166994643998e-03
9.000000000000000000e+00	2.000000000000000000e+02	1.145532993370190766e-02
9.000000000000000000e+00	3.000000000000000000e+02	7.750086830247138181e-04
9.000000000000000000e+00	5.000000000000000000e+02	1.419827613683899425e-01
9.000000000000000000e+00	1.000000000000000000e+03	4.424259772402461266e-03
9.000000000000000000e+00	1.500000000000000000e+03	1.166682443804223368e-02
9.000000000000000000e+00	2.000000000000000000e+03	7.300464054841748762e-03
9.000000000000000000e+00	2.500000000000000000e+03	1.980863000197663482e-02
1.100000000000000000e+01	1.000000000000000000e+01	3.628676223283555657e-03
1.100000000000000000e+01	5.000000000000000000e+01	3.348228273807074551e-02
1.100000000000000000e+01	1.000000000000000000e+02	1.411415394998005723e-03
1.100000000000000000e+01	2.000000000000000000e+02	4.134211812583554746e-03
1.100000000000000000e+01	3.000000000000000000e+02	6.190191907468278742e-03
1.100000000000000000e+01	5.000000000000000000e+02	1.108416660305477919e-03
1.100000000000000000e+01	1.000000000000000000e+03	1.755110994025450566e-01
1.100000000000000000e+01	1.500000000000000000e+03	1.503304076393088273e-01
1.100000000000000000e+01	2.000000000000000000e+03	3.224210424187812229e-02
1.100000000000000000e+01	2.500000000000000000e+03	1.822132492740546894e-03
1.300000000000000000e+01	1.000000000000000000e+01	4.415684213950443748e-03
1.300000000000000000e+01	5.000000000000000000e+01	6.064391973007188241e-02
1.300000000000000000e+01	1.000000000000000000e+02	7.472405061965670114e-04
1.300000000000000000e+01	2.000000000000000000e+02	1.247429671543698326e-02
1.300000000000000000e+01	3.000000000000000000e+02	2.952519335521763821e-04
1.300000000000000000e+01	5.000000000000000000e+02	5.553766389563730144e-03
1.300000000000000000e+01	1.000000000000000000e+03	3.204558199535312291e-02
1.300000000000000000e+01	1.500000000000000000e+03	2.171012285036066913e-02
1.300000000000000000e+01	2.000000000000000000e+03	1.104954140744474067e-02
1.300000000000000000e+01	2.500000000000000000e+03	3.007751560099913846e-03
1.500000000000000000e+01	1.000000000000000000e+01	2.931283029003806107e-03
1.500000000000000000e+01	5.000000000000000000e+01	8.836688795166525168e-03
1.500000000000000000e+01	1.000000000000000000e+02	2.543800533509887885e-04
1.500000000000000000e+01	2.000000000000000000e+02	2.167617627396367652e-03
1.500000000000000000e+01	3.000000000000000000e+02	2.359657554893646036e-03
1.500000000000000000e+01	5.000000000000000000e+02	3.513945275654073441e-03
1.500000000000000000e+01	1.000000000000000000e+03	4.912023387355635151e-04
1.500000000000000000e+01	1.500000000000000000e+03	1.254524988534289065e-03
1.500000000000000000e+01	2.000000000000000000e+03	2.823954476971257677e-03
1.500000000000000000e+01	2.500000000000000000e+03	3.049230885017406578e-03
1.700000000000000000e+01	1.000000000000000000e+01	2.433360903068715331e-02
1.700000000000000000e+01	5.000000000000000000e+01	3.976024271869560422e-02
1.700000000000000000e+01	1.000000000000000000e+02	2.316590252994688015e-03
1.700000000000000000e+01	2.000000000000000000e+02	8.564169774417429437e-03
1.700000000000000000e+01	3.000000000000000000e+02	3.483232890981935448e-02
1.700000000000000000e+01	5.000000000000000000e+02	1.066290100770750371e-05
1.700000000000000000e+01	1.000000000000000000e+03	2.394032396681122776e-03
1.700000000000000000e+01	1.500000000000000000e+03	7.682199612682127920e-03
1.700000000000000000e+01	2.000000000000000000e+03	4.715491327867082916e-03
1.700000000000000000e+01	2.500000000000000000e+03	8.749906251916961253e-04
1.900000000000000000e+01	1.000000000000000000e+01	8.393504922987737871e-05
1.900000000000000000e+01	5.000000000000000000e+01	2.784124471808535617e-04
1.900000000000000000e+01	1.000000000000000000e+02	1.604221630018942690e-03
1.900000000000000000e+01	2.000000000000000000e+02	7.182285897047169243e-04
1.900000000000000000e+01	3.000000000000000000e+02	3.645373642615190590e-03
1.900000000000000000e+01	5.000000000000000000e+02	6.745507769341241300e-03
1.900000000000000000e+01	1.000000000000000000e+03	1.888121016032195953e-03
1.900000000000000000e+01	1.500000000000000000e+03	2.174573961705572600e-02
1.900000000000000000e+01	2.000000000000000000e+03	2.304213496538132233e-02
1.900000000000000000e+01	2.500000000000000000e+03	1.041991170967149216e-03
2.100000000000000000e+01	1.000000000000000000e+01	7.172313204188984770e-04
2.100000000000000000e+01	5.000000000000000000e+01	3.716433123600371147e-03
2.100000000000000000e+01	1.000000000000000000e+02	3.686658413215582186e-06
2.100000000000000000e+01	2.000000000000000000e+02	2.319702341438967252e-03
2.100000000000000000e+01	3.000000000000000000e+02	3.555751372221749307e-04
2.100000000000000000e+01	5.000000000000000000e+02	8.364595394638740800e-05
2.100000000000000000e+01	1.000000000000000000e+03	8.807218100792546522e-05
2.100000000000000000e+01	1.500000000000000000e+03	4.633404466023671731e-03
2.100000000000000000e+01	2.000000000000000000e+03	7.165667672454523185e-03
2.100000000000000000e+01	2.500000000000000000e+03	1.811323211073467832e-03
2.300000000000000000e+01	1.000000000000000000e+01	9.781626837868095947e-05
2.300000000000000000e+01	5.000000000000000000e+01	2.525725725699423663e-05
2.300000000000000000e+01	1.000000000000000000e+02	4.651584936135044757e-04
2.300000000000000000e+01	2.000000000000000000e+02	1.203789736620608508e-03
2.300000000000000000e+01	3.000000000000000000e+02	8.530622740348103861e-04
2.300000000000000000e+01	5.000000000000000000e+02	1.027046911880091784e-02
2.300000000000000000e+01	1.000000000000000000e+03	1.087548894340573113e-02
2.300000000000000000e+01	1.500000000000000000e+03	1.070105601117532501e-04
2.300000000000000000e+01	2.000000000000000000e+03	4.075218254278922814e-03
2.300000000000000000e+01	2.500000000000000000e+03	9.010582043429415933e-04
2.500000000000000000e+01	1.000000000000000000e+01	4.287236310730024869e-03
2.500000000000000000e+01	5.000000000000000000e+01	3.931271562613858350e-04
2.500000000000000000e+01	1.000000000000000000e+02	4.155387512875918787e-03
2.500000000000000000e+01	2.000000000000000000e+02	3.070830173110827843e-04
2.500000000000000000e+01	3.000000000000000000e+02	5.699011647100071798e-04
2.500000000000000000e+01	5.000000000000000000e+02	5.287140601293094377e-03
2.500000000000000000e+01	1.000000000000000000e+03	1.697152858293193844e-05
2.500000000000000000e+01	1.500000000000000000e+03	2.510635037800135194e-03
2.500000000000000000e+01	2.000000000000000000e+03	1.445711780308878147e-02
2.500000000000000000e+01	2.500000000000000000e+03	1.813736154634537634e-02
2.700000000000000000e+01	1.000000000000000000e+01	1.167209211438979821e-05
2.700000000000000000e+01	5.000000000000000000e+01	3.254981517861743612e-04
2.700000000000000000e+01	1.000000000000000000e+02	1.770825924729324541e-03
2.700000000000000000e+01	2.000000000000000000e+02	5.550771805182819207e-04
2.700000000000000000e+01	3.000000000000000000e+02	2.276127768026992015e-03
2.700000000000000000e+01	5.000000000000000000e+02	2.193926379163713136e-04
2.700000000000000000e+01	1.000000000000000000e+03	1.095750183907284736e-03
2.700000000000000000e+01	1.500000000000000000e+03	3.347528460081683477e-03
2.700000000000000000e+01	2.000000000000000000e+03	3.907155679439489049e-02
2.700000000000000000e+01	2.500000000000000000e+03	7.268758897218452475e-03
2.900000000000000000e+01	1.000000000000000000e+01	3.508962679665827977e-05
2.900000000000000000e+01	5.000000000000000000e+01	4.807874051366844981e-04
2.900000000000000000e+01	1.000000000000000000e+02	3.680664326122240482e-03
2.900000000000000000e+01	2.000000000000000000e+02	5.553644758171660811e-04
2.900000000000000000e+01	3.000000000000000000e+02	1.019684121914488095e-02
2.900000000000000000e+01	5.000000000000000000e+02	1.605638896351457845e-05
2.900000000000000000e+01	1.000000000000000000e+03	1.055377846945759757e-03
2.900000000000000000e+01	1.500000000000000000e+03	2.783779663218188816e-03
2.900000000000000000e+01	2.000000000000000000e+03	2.301748495775868264e-02
2.900000000000000000e+01	2.500000000000000000e+03	5.293882244390424319e-04


==> data/case_2_3_gconv_mi.dat <==
1.000000000000000000e+00	1.000000000000000000e+01	1.934375538465478161e-01
1.000000000000000000e+00	5.000000000000000000e+01	1.605190865464338756e-01
1.000000000000000000e+00	1.000000000000000000e+02	1.816882630143750177e-01
1.000000000000000000e+00	2.000000000000000000e+02	1.836789835096246382e-01
1.000000000000000000e+00	3.000000000000000000e+02	1.584577735243535290e-01
1.000000000000000000e+00	5.000000000000000000e+02	1.190100881049651615e-01
1.000000000000000000e+00	1.000000000000000000e+03	1.232278440879304160e-01
1.000000000000000000e+00	1.500000000000000000e+03	1.103677755192120635e-01
1.000000000000000000e+00	2.000000000000000000e+03	7.366791379779602522e-02
1.000000000000000000e+00	2.500000000000000000e+03	1.815205604245266890e-01
3.000000000000000000e+00	1.000000000000000000e+01	8.338075529936950225e-02
3.000000000000000000e+00	5.000000000000000000e+01	1.237857513582063529e-01
3.000000000000000000e+00	1.000000000000000000e+02	7.219963800400752696e-02
3.000000000000000000e+00	2.000000000000000000e+02	1.807081515220605450e-01
3.000000000000000000e+00	3.000000000000000000e+02	5.524145857260154280e-02
3.000000000000000000e+00	5.000000000000000000e+02	1.115158529210265037e-01
3.000000000000000000e+00	1.000000000000000000e+03	1.069680721138479562e-01
3.000000000000000000e+00	1.500000000000000000e+03	1.090199911279858824e-01
3.000000000000000000e+00	2.000000000000000000e+03	9.804465338069290326e-02
3.000000000000000000e+00	2.500000000000000000e+03	3.572453079943738175e-02
5.000000000000000000e+00	1.000000000000000000e+01	1.343265647836608956e-01
5.000000000000000000e+00	5.000000000000000000e+01	5.814531029890490643e-02
5.000000000000000000e+00	1.000000000000000000e+02	1.296253076477327237e-01
5.000000000000000000e+00	2.000000000000000000e+02	8.743085014377038888e-02
5.000000000000000000e+00	3.000000000000000000e+02	5.240654170718750393e-02
5.000000000000000000e+00	5.000000000000000000e+02	7.905598992431595029e-02
5.000000000000000000e+00	1.000000000000000000e+03	3.150434111372546475e-02
5.000000000000000000e+00	1.500000000000000000e+03	9.221485108319771307e-02
5.000000000000000000e+00	2.000000000000000000e+03	1.964777439537201964e-02
5.000000000000000000e+00	2.500000000000000000e+03	3.396841303155495595e-02
7.000000000000000000e+00	1.000000000000000000e+01	5.199897953336996004e-02
7.000000000000000000e+00	5.000000000000000000e+01	3.658160426440160151e-02
7.000000000000000000e+00	1.000000000000000000e+02	3.015986735086584325e-02
7.000000000000000000e+00	2.000000000000000000e+02	3.868863111566334112e-02
7.000000000000000000e+00	3.000000000000000000e+02	1.567999870647551752e-02
7.000000000000000000e+00	5.000000000000000000e+02	1.234199440463501496e-02
7.000000000000000000e+00	1.000000000000000000e+03	5.395915480174995338e-02
7.000000000000000000e+00	1.500000000000000000e+03	8.093115588252675074e-02
7.000000000000000000e+00	2.000000000000000000e+03	5.681784068553530354e-02
7.000000000000000000e+00	2.500000000000000000e+03	8.439370161879322652e-02
9.000000000000000000e+00	1.000000000000000000e+01	1.887875810384609387e-02
9.000000000000000000e+00	5.000000000000000000e+01	2.789185902693502861e-02
9.000000000000000000e+00	1.000000000000000000e+02	3.251262016959910461e-02
9.000000000000000000e+00	2.000000000000000000e+02	4.707694608415158299e-02
9.000000000000000000e+00	3.000000000000000000e+02	3.786987577842637620e-02
9.000000000000000000e+00	5.000000000000000000e+02	9.021221424960290669e-02
9.000000000000000000e+00	1.000000000000000000e+03	2.265329438015606378e-02
9.000000000000000000e+00	1.500000000000000000e+03	5.268739702527214241e-02
9.000000000000000000e+00	2.000000000000000000e+03	5.420547518909413220e-02
9.000000000000000000e+00	2.500000000000000000e+03	4.985087591216674774e-02
1.100000000000000000e+01	1.000000000000000000e+01	4.037256713522596741e-02
1.100000000000000000e+01	5.000000000000000000e+01	7.386426082365482593e-02
1.100000000000000000e+01	1.000000000000000000e+02	4.793475710468264595e-02
1.100000000000000000e+01	2.000000000000000000e+02	3.298448042579149586e-02
1.100000000000000000e+01	3.000000000000000000e+02	4.404953543615586220e-02
1.100000000000000000e+01	5.000000000000000000e+02	2.386101074660751387e-02
1.100000000000000000e+01	1.000000000000000000e+03	1.122151994098639083e-01
1.100000000000000000e+01	1.500000000000000000e+03	8.408118316193280428e-02
1.100000000000000000e+01	2.000000000000000000e+03	3.469131777055456389e-02
1.100000000000000000e+01	2.500000000000000000e+03	3.439713223870022318e-02
1.300000000000000000e+01	1.000000000000000000e+01	5.796055326489191195e-02
1.300000000000000000e+01	5.000000000000000000e+01	6.720465566447186845e-02
1.300000000000000000e+01	1.000000000000000000e+02	3.822497713322126067e-02
1.300000000000000000e+01	2.000000000000000000e+02	6.571038043174959320e-02
1.300000000000000000e+01	3.000000000000000000e+02	3.692349108840531358e-02
1.300000000000000000e+01	5.000000000000000000e+02	3.173147073782445204e-02
1.300000000000000000e+01	1.000000000000000000e+03	7.058438292194035846e-02
1.300000000000000000e+01	1.500000000000000000e+03	2.976267538072852048e-02
1.300000000000000000e+01	2.000000000000000000e+03	3.306410877736598586e-02
1.300000000000000000e+01	2.500000000000000000e+03	1.913811619219041305e-02
1.500000000000000000e+01	1.000000000000000000e+01	8.137486459685394635e-02
1.500000000000000000e+01	5.000000000000000000e+01	9.079666453218515620e-02
1.500000000000000000e+01	1.000000000000000000e+02	1.076899730644282904e-01
1.500000000000000000e+01	2.000000000000000000e+02	5.741023127652855607e-02
1.500000000000000000e+01	3.000000000000000000e+02	1.247103780166827214e-01
1.500000000000000000e+01	5.000000000000000000e+02	3.408433667510402110e-02
1.500000000000000000e+01	1.000000000000000000e+03	3.758116833447111560e-02
1.500000000000000000e+01	1.500000000000000000e+03	3.182797483989641130e-02
1.500000000000000000e+01	2.000000000000000000e+03	1.227522493283816907e-02
1.500000000000000000e+01	2.500000000000000000e+03	8.489273560844545763e-02
1.700000000000000000e+01	1.000000000000000000e+01	3.634553912327453951e-02
1.700000000000000000e+01	5.000000000000000000e+01	5.863993603864625648e-02
1.700000000000000000e+01	1.000000000000000000e+02	9.722753959804597557e-03
1.700000000000000000e+01	2.000000000000000000e+02	3.922105956326316090e-02
1.700000000000000000e+01	3.000000000000000000e+02	2.904100339750637083e-02
1.700000000000000000e+01	5.000000000000000000e+02	1.774449227960461783e-02
1.700000000000000000e+01	1.000000000000000000e+03	3.763808245289146370e-02
1.700000000000000000e+01	1.500000000000000000e+03	3.058796108527106483e-02
1.700000000000000000e+01	2.000000000000000000e+03	2.383281417608063002e-02
1.700000000000000000e+01	2.500000000000000000e+03	1.419174478236051584e-02
1.900000000000000000e+01	1.000000000000000000e+01	4.876465260005224955e-02
1.900000000000000000e+01	5.000000000000000000e+01	6.677377745719637048e-02
1.900000000000000000e+01	1.000000000000000000e+02	5.298658237339459731e-02
1.900000000000000000e+01	2.000000000000000000e+02	4.266559245059453609e-02
1.900000000000000000e+01	3.000000000000000000e+02	6.101799689805997851e-02
1.900000000000000000e+01	5.000000000000000000e+02	1.963860467208911054e-02
1.900000000000000000e+01	1.000000000000000000e+03	5.724105868379680828e-03
1.900000000000000000e+01	1.500000000000000000e+03	5.299637373035825938e-02
1.900000000000000000e+01	2.000000000000000000e+03	1.389653870644580458e-02
1.900000000000000000e+01	2.500000000000000000e+03	6.256982160959223549e-02
2.100000000000000000e+01	1.000000000000000000e+01	5.687910983563937428e-02
2.100000000000000000e+01	5.000000000000000000e+01	3.318971398239267678e-02
2.100000000000000000e+01	1.000000000000000000e+02	5.505792624957339676e-02
2.100000000000000000e+01	2.000000000000000000e+02	4.275462313271627401e-02
2.100000000000000000e+01	3.000000000000000000e+02	4.095021860246395029e-02
2.100000000000000000e+01	5.000000000000000000e+02	4.861276015181248411e-02
2.100000000000000000e+01	1.000000000000000000e+03	2.228890041523912124e-02
2.100000000000000000e+01	1.500000000000000000e+03	2.672219504493034137e-02
2.100000000000000000e+01	2.000000000000000000e+03	1.530083730407216791e-02
2.100000000000000000e+01	2.500000000000000000e+03	1.733587838107131240e-02
2.300000000000000000e+01	1.000000000000000000e+01	5.716603724068081149e-02
2.300000000000000000e+01	5.000000000000000000e+01	3.058579518535209374e-02
2.300000000000000000e+01	1.000000000000000000e+02	6.928886656881649841e-02
2.300000000000000000e+01	2.000000000000000000e+02	7.476461723744454169e-02
2.300000000000000000e+01	3.000000000000000000e+02	6.182792009802540178e-02
2.300000000000000000e+01	5.000000000000000000e+02	7.227562067859705230e-02
2.300000000000000000e+01	1.000000000000000000e+03	9.285052176728481044e-02
2.300000000000000000e+01	1.500000000000000000e+03	2.382314353762948755e-02
2.300000000000000000e+01	2.000000000000000000e+03	3.414828579306261602e-02
2.300000000000000000e+01	2.500000000000000000e+03	2.685908769502076687e-02
2.500000000000000000e+01	1.000000000000000000e+01	7.133776305356054337e-03
2.500000000000000000e+01	5.000000000000000000e+01	1.886876438448759075e-02
2.500000000000000000e+01	1.000000000000000000e+02	1.309619598463074297e-02
2.500000000000000000e+01	2.000000000000000000e+02	7.935147544942289244e-03
2.500000000000000000e+01	3.000000000000000000e+02	8.751972162921228815e-03
2.500000000000000000e+01	5.000000000000000000e+02	1.456788065703706891e-02
2.500000000000000000e+01	1.000000000000000000e+03	3.173576490406238015e-02
2.500000000000000000e+01	1.500000000000000000e+03	2.286153057308837333e-02
2.500000000000000000e+01	2.000000000000000000e+03	2.372204714217152066e-02
2.500000000000000000e+01	2.500000000000000000e+03	4.529213524011699299e-02
2.700000000000000000e+01	1.000000000000000000e+01	3.575847736752435502e-02
2.700000000000000000e+01	5.000000000000000000e+01	5.352051507565080968e-02
2.700000000000000000e+01	1.000000000000000000e+02	4.050629987077702943e-02
2.700000000000000000e+01	2.000000000000000000e+02	3.866349061262619458e-02
2.700000000000000000e+01	3.000000000000000000e+02	3.594161125105954646e-02
2.700000000000000000e+01	5.000000000000000000e+02	2.380296830719674794e-02
2.700000000000000000e+01	1.000000000000000000e+03	4.452318652676479083e-02
2.700000000000000000e+01	1.500000000000000000e+03	2.880692653943373038e-02
2.700000000000000000e+01	2.000000000000000000e+03	3.898545841068323803e-02
2.700000000000000000e+01	2.500000000000000000e+03	1.953648168904975613e-02
2.900000000000000000e+01	1.000000000000000000e+01	1.136169076251802856e-02
2.900000000000000000e+01	5.000000000000000000e+01	1.154537614471595752e-02
2.900000000000000000e+01	1.000000000000000000e+02	2.183523903406103805e-02
2.900000000000000000e+01	2.000000000000000000e+02	1.727088696127632161e-02
2.900000000000000000e+01	3.000000000000000000e+02	3.312681060233368946e-02
2.900000000000000000e+01	5.000000000000000000e+02	1.677148270407169406e-02
2.900000000000000000e+01	1.000000000000000000e+03	4.232857382819199543e-03
2.900000000000000000e+01	1.500000000000000000e+03	2.011002540016892937e-02
2.900000000000000000e+01	2.000000000000000000e+03	3.310494372628292048e-02
2.900000000000000000e+01	2.500000000000000000e+03	4.572214907788274552e-02


==> data/case_3_0_gcat_fs_max.dat <==
1.000000000000000000e+00	-1.000000000000000000e+00	1.431459584998620027e-01
1.000000000000000000e+00	-4.000000000000000000e+00	1.431459584998620027e-01
1.000000000000000000e+00	-7.000000000000000000e+00	1.431459584998620027e-01
1.000000000000000000e+00	-1.000000000000000000e+01	1.431459584998620027e-01
1.000000000000000000e+00	-1.300000000000000000e+01	1.431459584998620027e-01
1.000000000000000000e+00	-1.600000000000000000e+01	1.431459584998620027e-01
1.000000000000000000e+00	-1.900000000000000000e+01	1.431459584998620027e-01
1.000000000000000000e+00	-2.200000000000000000e+01	1.431459584998620027e-01
1.000000000000000000e+00	-2.500000000000000000e+01	1.431459584998620027e-01
1.000000000000000000e+00	-2.800000000000000000e+01	1.431459584998620027e-01
4.000000000000000000e+00	-1.000000000000000000e+00	9.756794782627831175e-02
4.000000000000000000e+00	-4.000000000000000000e+00	9.756794782627831175e-02
4.000000000000000000e+00	-7.000000000000000000e+00	9.756794782627831175e-02
4.000000000000000000e+00	-1.000000000000000000e+01	9.756794782627831175e-02
4.000000000000000000e+00	-1.300000000000000000e+01	9.756794782627831175e-02
4.000000000000000000e+00	-1.600000000000000000e+01	9.756794782627831175e-02
4.000000000000000000e+00	-1.900000000000000000e+01	9.756794782627831175e-02
4.000000000000000000e+00	-2.200000000000000000e+01	9.756794782627831175e-02
4.000000000000000000e+00	-2.500000000000000000e+01	9.756794782627831175e-02
4.000000000000000000e+00	-2.800000000000000000e+01	9.756794782627831175e-02
7.000000000000000000e+00	-1.000000000000000000e+00	5.901269002047260237e-02
7.000000000000000000e+00	-4.000000000000000000e+00	5.901269002047260237e-02
7.000000000000000000e+00	-7.000000000000000000e+00	5.901269002047260237e-02
7.000000000000000000e+00	-1.000000000000000000e+01	5.901269002047260237e-02
7.000000000000000000e+00	-1.300000000000000000e+01	5.901269002047260237e-02
7.000000000000000000e+00	-1.600000000000000000e+01	5.901269002047260237e-02
7.000000000000000000e+00	-1.900000000000000000e+01	5.901269002047260237e-02
7.000000000000000000e+00	-2.200000000000000000e+01	5.901269002047260237e-02
7.000000000000000000e+00	-2.500000000000000000e+01	5.901269002047260237e-02
7.000000000000000000e+00	-2.800000000000000000e+01	5.901269002047260237e-02
1.000000000000000000e+01	-1.000000000000000000e+00	6.684661156251170411e-02
1.000000000000000000e+01	-4.000000000000000000e+00	6.684661156251170411e-02
1.000000000000000000e+01	-7.000000000000000000e+00	6.684661156251170411e-02
1.000000000000000000e+01	-1.000000000000000000e+01	6.684661156251170411e-02
1.000000000000000000e+01	-1.300000000000000000e+01	6.684661156251170411e-02
1.000000000000000000e+01	-1.600000000000000000e+01	6.684661156251170411e-02
1.000000000000000000e+01	-1.900000000000000000e+01	6.684661156251170411e-02
1.000000000000000000e+01	-2.200000000000000000e+01	6.684661156251170411e-02
1.000000000000000000e+01	-2.500000000000000000e+01	6.684661156251170411e-02
1.000000000000000000e+01	-2.800000000000000000e+01	6.684661156251170411e-02
1.300000000000000000e+01	-1.000000000000000000e+00	5.470227547849138006e-02
1.300000000000000000e+01	-4.000000000000000000e+00	5.470227547849138006e-02
1.300000000000000000e+01	-7.000000000000000000e+00	5.470227547849138006e-02
1.300000000000000000e+01	-1.000000000000000000e+01	5.470227547849138006e-02
1.300000000000000000e+01	-1.300000000000000000e+01	5.470227547849138006e-02
1.300000000000000000e+01	-1.600000000000000000e+01	5.470227547849138006e-02
1.300000000000000000e+01	-1.900000000000000000e+01	5.470227547849138006e-02
1.300000000000000000e+01	-2.200000000000000000e+01	5.470227547849138006e-02
1.300000000000000000e+01	-2.500000000000000000e+01	5.470227547849138006e-02
1.300000000000000000e+01	-2.800000000000000000e+01	5.470227547849138006e-02
1.600000000000000000e+01	-1.000000000000000000e+00	7.583369586943744523e-02
1.600000000000000000e+01	-4.000000000000000000e+00	7.583369586943744523e-02
1.600000000000000000e+01	-7.000000000000000000e+00	7.583369586943744523e-02
1.600000000000000000e+01	-1.000000000000000000e+01	7.583369586943744523e-02
1.600000000000000000e+01	-1.300000000000000000e+01	7.583369586943744523e-02
1.600000000000000000e+01	-1.600000000000000000e+01	7.583369586943744523e-02
1.600000000000000000e+01	-1.900000000000000000e+01	7.583369586943744523e-02
1.600000000000000000e+01	-2.200000000000000000e+01	7.583369586943744523e-02
1.600000000000000000e+01	-2.500000000000000000e+01	7.583369586943744523e-02
1.600000000000000000e+01	-2.800000000000000000e+01	7.583369586943744523e-02
1.900000000000000000e+01	-1.000000000000000000e+00	9.494166086623945233e-02
1.900000000000000000e+01	-4.000000000000000000e+00	9.494166086623945233e-02
1.900000000000000000e+01	-7.000000000000000000e+00	9.494166086623945233e-02
1.900000000000000000e+01	-1.000000000000000000e+01	9.494166086623945233e-02
1.900000000000000000e+01	-1.300000000000000000e+01	9.494166086623945233e-02
1.900000000000000000e+01	-1.600000000000000000e+01	9.494166086623945233e-02
1.900000000000000000e+01	-1.900000000000000000e+01	9.494166086623945233e-02
1.900000000000000000e+01	-2.200000000000000000e+01	9.494166086623945233e-02
1.900000000000000000e+01	-2.500000000000000000e+01	9.494166086623945233e-02
1.900000000000000000e+01	-2.800000000000000000e+01	9.494166086623945233e-02
2.200000000000000000e+01	-1.000000000000000000e+00	6.134324035859317625e-02
2.200000000000000000e+01	-4.000000000000000000e+00	6.134324035859317625e-02
2.200000000000000000e+01	-7.000000000000000000e+00	6.134324035859317625e-02
2.200000000000000000e+01	-1.000000000000000000e+01	6.134324035859317625e-02
2.200000000000000000e+01	-1.300000000000000000e+01	6.134324035859317625e-02
2.200000000000000000e+01	-1.600000000000000000e+01	6.134324035859317625e-02
2.200000000000000000e+01	-1.900000000000000000e+01	6.134324035859317625e-02
2.200000000000000000e+01	-2.200000000000000000e+01	6.134324035859317625e-02
2.200000000000000000e+01	-2.500000000000000000e+01	6.134324035859317625e-02
2.200000000000000000e+01	-2.800000000000000000e+01	6.134324035859317625e-02
2.500000000000000000e+01	-1.000000000000000000e+00	5.659640577294333674e-02
2.500000000000000000e+01	-4.000000000000000000e+00	5.659640577294333674e-02
2.500000000000000000e+01	-7.000000000000000000e+00	5.659640577294333674e-02
2.500000000000000000e+01	-1.000000000000000000e+01	5.659640577294333674e-02
2.500000000000000000e+01	-1.300000000000000000e+01	5.659640577294333674e-02
2.500000000000000000e+01	-1.600000000000000000e+01	5.659640577294333674e-02
2.500000000000000000e+01	-1.900000000000000000e+01	5.659640577294333674e-02
2.500000000000000000e+01	-2.200000000000000000e+01	5.659640577294333674e-02
2.500000000000000000e+01	-2.500000000000000000e+01	5.659640577294333674e-02
2.500000000000000000e+01	-2.800000000000000000e+01	5.659640577294333674e-02
2.800000000000000000e+01	-1.000000000000000000e+00	5.779805209051258608e-02
2.800000000000000000e+01	-4.000000000000000000e+00	5.779805209051258608e-02
2.800000000000000000e+01	-7.000000000000000000e+00	5.779805209051258608e-02
2.800000000000000000e+01	-1.000000000000000000e+01	5.779805209051258608e-02
2.800000000000000000e+01	-1.300000000000000000e+01	5.779805209051258608e-02
2.800000000000000000e+01	-1.600000000000000000e+01	5.779805209051258608e-02
2.800000000000000000e+01	-1.900000000000000000e+01	5.779805209051258608e-02
2.800000000000000000e+01	-2.200000000000000000e+01	5.779805209051258608e-02
2.800000000000000000e+01	-2.500000000000000000e+01	5.779805209051258608e-02
2.800000000000000000e+01	-2.800000000000000000e+01	5.779805209051258608e-02


==> data/case_3_0_gcat_fs_sum.dat <==
1.000000000000000000e+00	1.000000000000000000e+00	3.100761372786716485e+00
1.000000000000000000e+00	4.000000000000000000e+00	3.100759931322303764e+00
1.000000000000000000e+00	7.000000000000000000e+00	3.100757180360544485e+00
1.000000000000000000e+00	1.000000000000000000e+01	3.100763428258139776e+00
1.000000000000000000e+00	1.300000000000000000e+01	3.100763894007929178e+00
1.000000000000000000e+00	1.600000000000000000e+01	3.100756313598940217e+00
1.000000000000000000e+00	1.900000000000000000e+01	3.100765387785610283e+00
1.000000000000000000e+00	2.200000000000000000e+01	3.100766117400082234e+00
1.000000000000000000e+00	2.500000000000000000e+01	3.100756667500993213e+00
1.000000000000000000e+00	2.800000000000000000e+01	3.100785276825239301e+00
4.000000000000000000e+00	1.000000000000000000e+00	2.389136004123061596e+00
4.000000000000000000e+00	4.000000000000000000e+00	2.389134326071960857e+00
4.000000000000000000e+00	7.000000000000000000e+00	2.389135045376978184e+00
4.000000000000000000e+00	1.000000000000000000e+01	2.389130432225112344e+00
4.000000000000000000e+00	1.300000000000000000e+01	2.389156126060359320e+00
4.000000000000000000e+00	1.600000000000000000e+01	2.389140449380698250e+00
4.000000000000000000e+00	1.900000000000000000e+01	2.389142589764493785e+00
4.000000000000000000e+00	2.200000000000000000e+01	2.389153665254599712e+00
4.000000000000000000e+00	2.500000000000000000e+01	2.389133127061258577e+00
4.000000000000000000e+00	2.800000000000000000e+01	2.389160163571041551e+00
7.000000000000000000e+00	1.000000000000000000e+00	2.041684844605148097e+00
7.000000000000000000e+00	4.000000000000000000e+00	2.041682014667589584e+00
7.000000000000000000e+00	7.000000000000000000e+00	2.041679030770723102e+00
7.000000000000000000e+00	1.000000000000000000e+01	2.041684169687821626e+00
7.000000000000000000e+00	1.300000000000000000e+01	2.041689278555481657e+00
7.000000000000000000e+00	1.600000000000000000e+01	2.041675917849051558e+00
7.000000000000000000e+00	1.900000000000000000e+01	2.041686810355088255e+00
7.000000000000000000e+00	2.200000000000000000e+01	2.041698905247018470e+00
7.000000000000000000e+00	2.500000000000000000e+01	2.041679965375732042e+00
7.000000000000000000e+00	2.800000000000000000e+01	2.041695989470505790e+00
1.000000000000000000e+01	1.000000000000000000e+00	2.383696064396615633e+00
1.000000000000000000e+01	4.000000000000000000e+00	2.383687417010652787e+00
1.000000000000000000e+01	7.000000000000000000e+00	2.383681673066850415e+00
1.000000000000000000e+01	1.000000000000000000e+01	2.383682633874285361e+00
1.000000000000000000e+01	1.300000000000000000e+01	2.383704013032653002e+00
1.000000000000000000e+01	1.600000000000000000e+01	2.383683381512869737e+00
1.000000000000000000e+01	1.900000000000000000e+01	2.383690892530319960e+00
1.000000000000000000e+01	2.200000000000000000e+01	2.383696113904130165e+00
1.000000000000000000e+01	2.500000000000000000e+01	2.383692195404235825e+00
1.000000000000000000e+01	2.800000000000000000e+01	2.383699909338124812e+00
1.300000000000000000e+01	1.000000000000000000e+00	2.010490632931673183e+00
1.300000000000000000e+01	4.000000000000000000e+00	2.010486230230120075e+00
1.300000000000000000e+01	7.000000000000000000e+00	2.010546289616138793e+00
1.300000000000000000e+01	1.000000000000000000e+01	2.010512668619750976e+00
1.300000000000000000e+01	1.300000000000000000e+01	2.010492389844486638e+00
1.300000000000000000e+01	1.600000000000000000e+01	2.010526692985117769e+00
1.300000000000000000e+01	1.900000000000000000e+01	2.010485777037481103e+00
1.300000000000000000e+01	2.200000000000000000e+01	2.010480885812947704e+00
1.300000000000000000e+01	2.500000000000000000e+01	2.010536658628090834e+00
1.300000000000000000e+01	2.800000000000000000e+01	2.010481145696028094e+00
1.600000000000000000e+01	1.000000000000000000e+00	2.346192939205748118e+00
1.600000000000000000e+01	4.000000000000000000e+00	2.346186714140663376e+00
1.600000000000000000e+01	7.000000000000000000e+00	2.346196579275713567e+00
1.600000000000000000e+01	1.000000000000000000e+01	2.346187872850796996e+00
1.600000000000000000e+01	1.300000000000000000e+01	2.346191439183380467e+00
1.600000000000000000e+01	1.600000000000000000e+01	2.346206751147412728e+00
1.600000000000000000e+01	1.900000000000000000e+01	2.346343993414439666e+00
1.600000000000000000e+01	2.200000000000000000e+01	2.346189399816168475e+00
1.600000000000000000e+01	2.500000000000000000e+01	2.346189203226852094e+00
1.600000000000000000e+01	2.800000000000000000e+01	2.346186716108700665e+00
1.900000000000000000e+01	1.000000000000000000e+00	2.437026218209312756e+00
1.900000000000000000e+01	4.000000000000000000e+00	2.437029658326696158e+00
1.900000000000000000e+01	7.000000000000000000e+00	2.437061222459824705e+00
1.900000000000000000e+01	1.000000000000000000e+01	2.437051377826007226e+00
1.900000000000000000e+01	1.300000000000000000e+01	2.437028951905580332e+00
1.900000000000000000e+01	1.600000000000000000e+01	2.437028191410698152e+00
1.900000000000000000e+01	1.900000000000000000e+01	2.437031736004184879e+00
1.900000000000000000e+01	2.200000000000000000e+01	2.437027610287018309e+00
1.900000000000000000e+01	2.500000000000000000e+01	2.437040748034047688e+00
1.900000000000000000e+01	2.800000000000000000e+01	2.437030931013847379e+00
2.200000000000000000e+01	1.000000000000000000e+00	2.200241203428906278e+00
2.200000000000000000e+01	4.000000000000000000e+00	2.200248284343998328e+00
2.200000000000000000e+01	7.000000000000000000e+00	2.200266896032761821e+00
2.200000000000000000e+01	1.000000000000000000e+01	2.200248295174263902e+00
2.200000000000000000e+01	1.300000000000000000e+01	2.200246281857431541e+00
2.200000000000000000e+01	1.600000000000000000e+01	2.200271429205108653e+00
2.200000000000000000e+01	1.900000000000000000e+01	2.200264256078956038e+00
2.200000000000000000e+01	2.200000000000000000e+01	2.200260161753688770e+00
2.200000000000000000e+01	2.500000000000000000e+01	2.200243246075924475e+00
2.200000000000000000e+01	2.800000000000000000e+01	2.200244425052400477e+00
2.500000000000000000e+01	1.000000000000000000e+00	2.032158140284578085e+00
2.500000000000000000e+01	4.000000000000000000e+00	2.032186109322452694e+00
2.500000000000000000e+01	7.000000000000000000e+00	2.032158101712191911e+00
2.500000000000000000e+01	1.000000000000000000e+01	2.032165396735892582e+00
2.500000000000000000e+01	1.300000000000000000e+01	2.032169825270261576e+00
2.500000000000000000e+01	1.600000000000000000e+01	2.032158808174420628e+00
2.500000000000000000e+01	1.900000000000000000e+01	2.032224262908486345e+00
2.500000000000000000e+01	2.200000000000000000e+01	2.032161355427435367e+00
2.500000000000000000e+01	2.500000000000000000e+01	2.032158184403048296e+00
2.500000000000000000e+01	2.800000000000000000e+01	2.032158845315200413e+00
2.800000000000000000e+01	1.000000000000000000e+00	2.097917369999509951e+00
2.800000000000000000e+01	4.000000000000000000e+00	2.097925329825668594e+00
2.800000000000000000e+01	7.000000000000000000e+00	2.097902728802536476e+00
2.800000000000000000e+01	1.000000000000000000e+01	2.097901401370292351e+00
2.800000000000000000e+01	1.300000000000000000e+01	2.098003405225798090e+00
2.800000000000000000e+01	1.600000000000000000e+01	2.097898762592977917e+00
2.800000000000000000e+01	1.900000000000000000e+01	2.097931511160526341e+00
2.800000000000000000e+01	2.200000000000000000e+01	2.097900663798100585e+00
2.800000000000000000e+01	2.500000000000000000e+01	2.097935756202361723e+00
2.800000000000000000e+01	2.800000000000000000e+01	2.097905895014194222e+00


==> data/case_3_0_gcat_mi_max.dat <==
1.000000000000000000e+00	-1.000000000000000000e+00	4.159204108380412102e-01
1.000000000000000000e+00	-4.000000000000000000e+00	2.802976931257581406e-01
1.000000000000000000e+00	-7.000000000000000000e+00	4.547797946835490102e-01
1.000000000000000000e+00	-1.000000000000000000e+01	8.130239872303568482e-02
1.000000000000000000e+00	-1.300000000000000000e+01	8.120770175333880125e-02
1.000000000000000000e+00	-1.600000000000000000e+01	8.120770175333880125e-02
1.000000000000000000e+00	-1.900000000000000000e+01	3.862909945596930683e-01
1.000000000000000000e+00	-2.200000000000000000e+01	8.120770175333880125e-02
1.000000000000000000e+00	-2.500000000000000000e+01	2.774141803823171326e-01
1.000000000000000000e+00	-2.800000000000000000e+01	8.130239872303568482e-02
4.000000000000000000e+00	-1.000000000000000000e+00	6.564387008280547775e-02
4.000000000000000000e+00	-4.000000000000000000e+00	1.287348807241477378e-01
4.000000000000000000e+00	-7.000000000000000000e+00	5.644697015303945520e-02
4.000000000000000000e+00	-1.000000000000000000e+01	1.388858486771658018e-01
4.000000000000000000e+00	-1.300000000000000000e+01	1.690770827571346224e-01
4.000000000000000000e+00	-1.600000000000000000e+01	7.619606174044513125e-02
4.000000000000000000e+00	-1.900000000000000000e+01	1.399447001194109585e-01
4.000000000000000000e+00	-2.200000000000000000e+01	5.396422437069392508e-02
4.000000000000000000e+00	-2.500000000000000000e+01	1.175508427195119943e-01
4.000000000000000000e+00	-2.800000000000000000e+01	5.795768142016277658e-02
7.000000000000000000e+00	-1.000000000000000000e+00	4.073739819250543626e-02
7.000000000000000000e+00	-4.000000000000000000e+00	9.074686279204935424e-02
7.000000000000000000e+00	-7.000000000000000000e+00	1.192992103811585380e-01
7.000000000000000000e+00	-1.000000000000000000e+01	5.470295127702518023e-02
7.000000000000000000e+00	-1.300000000000000000e+01	4.497499452044539936e-02
7.000000000000000000e+00	-1.600000000000000000e+01	4.073739819250543626e-02
7.000000000000000000e+00	-1.900000000000000000e+01	4.073739819250543626e-02
7.000000000000000000e+00	-2.200000000000000000e+01	4.073739819250543626e-02
7.000000000000000000e+00	-2.500000000000000000e+01	5.763781866228079309e-02
7.000000000000000000e+00	-2.800000000000000000e+01	4.073739819250543626e-02
1.000000000000000000e+01	-1.000000000000000000e+00	4.622199270053450881e-02
1.000000000000000000e+01	-4.000000000000000000e+00	9.573413274897601966e-02
1.000000000000000000e+01	-7.000000000000000000e+00	4.622199270053450881e-02
1.000000000000000000e+01	-1.000000000000000000e+01	1.278043892984495056e-01
1.000000000000000000e+01	-1.300000000000000000e+01	4.622199270053450881e-02
1.000000000000000000e+01	-1.600000000000000000e+01	4.622199270053450881e-02
1.000000000000000000e+01	-1.900000000000000000e+01	8.594914922610041863e-02
1.000000000000000000e+01	-2.200000000000000000e+01	4.622199270053450881e-02
1.000000000000000000e+01	-2.500000000000000000e+01	9.594488866903505553e-02
1.000000000000000000e+01	-2.800000000000000000e+01	4.622199270053450881e-02
1.300000000000000000e+01	-1.000000000000000000e+00	4.256382338910236207e-02
1.300000000000000000e+01	-4.000000000000000000e+00	5.017302581230342895e-02
1.300000000000000000e+01	-7.000000000000000000e+00	4.256382338910236207e-02
1.300000000000000000e+01	-1.000000000000000000e+01	4.256382338910236207e-02
1.300000000000000000e+01	-1.300000000000000000e+01	5.352470750770477181e-02
1.300000000000000000e+01	-1.600000000000000000e+01	4.256382338910236207e-02
1.300000000000000000e+01	-1.900000000000000000e+01	4.256382338910236207e-02
1.300000000000000000e+01	-2.200000000000000000e+01	4.256382338910236207e-02
1.300000000000000000e+01	-2.500000000000000000e+01	4.256382338910236207e-02
1.300000000000000000e+01	-2.800000000000000000e+01	4.256382338910236207e-02
1.600000000000000000e+01	-1.000000000000000000e+00	5.316356739009342469e-02
1.600000000000000000e+01	-4.000000000000000000e+00	5.316356739009342469e-02
1.600000000000000000e+01	-7.000000000000000000e+00	7.392662845112085712e-02
1.600000000000000000e+01	-1.000000000000000000e+01	5.316356739009342469e-02
1.600000000000000000e+01	-1.300000000000000000e+01	5.316356739009342469e-02
1.600000000000000000e+01	-1.600000000000000000e+01	5.875039410387761230e-02
1.600000000000000000e+01	-1.900000000000000000e+01	5.316356739009342469e-02
1.600000000000000000e+01	-2.200000000000000000e+01	5.316356739009342469e-02
1.600000000000000000e+01	-2.500000000000000000e+01	5.316356739009342469e-02
1.600000000000000000e+01	-2.800000000000000000e+01	5.316356739009342469e-02
1.900000000000000000e+01	-1.000000000000000000e+00	4.703603522067534293e-02
1.900000000000000000e+01	-4.000000000000000000e+00	1.388390606546141548e-01
1.900000000000000000e+01	-7.000000000000000000e+00	5.129525155728620334e-02
1.900000000000000000e+01	-1.000000000000000000e+01	4.703603522067534293e-02
1.900000000000000000e+01	-1.300000000000000000e+01	4.703603522067534293e-02
1.900000000000000000e+01	-1.600000000000000000e+01	4.703603522067534293e-02
1.900000000000000000e+01	-1.900000000000000000e+01	4.703603522067534293e-02
1.900000000000000000e+01	-2.200000000000000000e+01	4.703603522067534293e-02
1.900000000000000000e+01	-2.500000000000000000e+01	4.703603522067534293e-02
1.900000000000000000e+01	-2.800000000000000000e+01	4.703603522067534293e-02
2.200000000000000000e+01	-1.000000000000000000e+00	4.703717329060563834e-02
2.200000000000000000e+01	-4.000000000000000000e+00	4.384388671910599555e-02
2.200000000000000000e+01	-7.000000000000000000e+00	5.631298878757573512e-02
2.200000000000000000e+01	-1.000000000000000000e+01	4.384388671910599555e-02
2.200000000000000000e+01	-1.300000000000000000e+01	4.384388671910599555e-02
2.200000000000000000e+01	-1.600000000000000000e+01	4.630359587517207665e-02
2.200000000000000000e+01	-1.900000000000000000e+01	4.384388671910599555e-02
2.200000000000000000e+01	-2.200000000000000000e+01	4.384388671910599555e-02
2.200000000000000000e+01	-2.500000000000000000e+01	4.384388671910599555e-02
2.200000000000000000e+01	-2.800000000000000000e+01	4.604345574356960569e-02
2.500000000000000000e+01	-1.000000000000000000e+00	4.054841319160829016e-02
2.500000000000000000e+01	-4.000000000000000000e+00	4.054841319160829016e-02
2.500000000000000000e+01	-7.000000000000000000e+00	4.054841319160829016e-02
2.500000000000000000e+01	-1.000000000000000000e+01	4.054841319160829016e-02
2.500000000000000000e+01	-1.300000000000000000e+01	4.054841319160829016e-02
2.500000000000000000e+01	-1.600000000000000000e+01	4.054841319160829016e-02
2.500000000000000000e+01	-1.900000000000000000e+01	4.054841319160829016e-02
2.500000000000000000e+01	-2.200000000000000000e+01	4.054841319160829016e-02
2.500000000000000000e+01	-2.500000000000000000e+01	4.054841319160829016e-02
2.500000000000000000e+01	-2.800000000000000000e+01	4.054841319160829016e-02
2.800000000000000000e+01	-1.000000000000000000e+00	4.572145703194219202e-02
2.800000000000000000e+01	-4.000000000000000000e+00	4.572145703194219202e-02
2.800000000000000000e+01	-7.000000000000000000e+00	4.572145703194219202e-02
2.800000000000000000e+01	-1.000000000000000000e+01	4.572145703194219202e-02
2.800000000000000000e+01	-1.300000000000000000e+01	4.572145703194219202e-02
2.800000000000000000e+01	-1.600000000000000000e+01	4.572145703194219202e-02
2.800000000000000000e+01	-1.900000000000000000e+01	4.572145703194219202e-02
2.800000000000000000e+01	-2.200000000000000000e+01	4.572145703194219202e-02
2.800000000000000000e+01	-2.500000000000000000e+01	4.572145703194219202e-02
2.800000000000000000e+01	-2.800000000000000000e+01	4.572145703194219202e-02


==> data/case_3_0_gcat_mi_sum.dat <==
1.000000000000000000e+00	1.000000000000000000e+00	3.717102223899386271e+00
1.000000000000000000e+00	4.000000000000000000e+00	3.581230137500234001e+00
1.000000000000000000e+00	7.000000000000000000e+00	3.755566285474571941e+00
1.000000000000000000e+00	1.000000000000000000e+01	3.357022544934568753e+00
1.000000000000000000e+00	1.300000000000000000e+01	3.352185663467130539e+00
1.000000000000000000e+00	1.600000000000000000e+01	3.352408978654339400e+00
1.000000000000000000e+00	1.900000000000000000e+01	3.687060814311317269e+00
1.000000000000000000e+00	2.200000000000000000e+01	3.333889677423732323e+00
1.000000000000000000e+00	2.500000000000000000e+01	3.578369171654339986e+00
1.000000000000000000e+00	2.800000000000000000e+01	3.374076481592576116e+00
4.000000000000000000e+00	1.000000000000000000e+00	3.044419911618346575e+00
4.000000000000000000e+00	4.000000000000000000e+00	3.107393077141844095e+00
4.000000000000000000e+00	7.000000000000000000e+00	3.035248715151784626e+00
4.000000000000000000e+00	1.000000000000000000e+01	3.117674967413284648e+00
4.000000000000000000e+00	1.300000000000000000e+01	3.148003723903503026e+00
4.000000000000000000e+00	1.600000000000000000e+01	3.054885960462570438e+00
4.000000000000000000e+00	1.900000000000000000e+01	3.118787480471691076e+00
4.000000000000000000e+00	2.200000000000000000e+01	3.027540572234086902e+00
4.000000000000000000e+00	2.500000000000000000e+01	3.096339196227593238e+00
4.000000000000000000e+00	2.800000000000000000e+01	3.036660807655517047e+00
7.000000000000000000e+00	1.000000000000000000e+00	2.663502808825372270e+00
7.000000000000000000e+00	4.000000000000000000e+00	2.715516180794908863e+00
7.000000000000000000e+00	7.000000000000000000e+00	2.743744604622594618e+00
7.000000000000000000e+00	1.000000000000000000e+01	2.679336086018701657e+00
7.000000000000000000e+00	1.300000000000000000e+01	2.669189809156301330e+00
7.000000000000000000e+00	1.600000000000000000e+01	2.649546006439942758e+00
7.000000000000000000e+00	1.900000000000000000e+01	2.662066710084509680e+00
7.000000000000000000e+00	2.200000000000000000e+01	2.650178465937522709e+00
7.000000000000000000e+00	2.500000000000000000e+01	2.682005801888805330e+00
7.000000000000000000e+00	2.800000000000000000e+01	2.645772767421797234e+00
1.000000000000000000e+01	1.000000000000000000e+00	2.879206429907994469e+00
1.000000000000000000e+01	4.000000000000000000e+00	2.955441531672265754e+00
1.000000000000000000e+01	7.000000000000000000e+00	2.872658313787905371e+00
1.000000000000000000e+01	1.000000000000000000e+01	2.987379513089464034e+00
1.000000000000000000e+01	1.300000000000000000e+01	2.888966110076240934e+00
1.000000000000000000e+01	1.600000000000000000e+01	2.887308252696757727e+00
1.000000000000000000e+01	1.900000000000000000e+01	2.946241278023892907e+00
1.000000000000000000e+01	2.200000000000000000e+01	2.883871127643505616e+00
1.000000000000000000e+01	2.500000000000000000e+01	2.956060249790059657e+00
1.000000000000000000e+01	2.800000000000000000e+01	2.885354580775835842e+00
1.300000000000000000e+01	1.000000000000000000e+00	2.593061598924685907e+00
1.300000000000000000e+01	4.000000000000000000e+00	2.623845662749165530e+00
1.300000000000000000e+01	7.000000000000000000e+00	2.589133345807170805e+00
1.300000000000000000e+01	1.000000000000000000e+01	2.614119252354400125e+00
1.300000000000000000e+01	1.300000000000000000e+01	2.627324058008780661e+00
1.300000000000000000e+01	1.600000000000000000e+01	2.577860910566404762e+00
1.300000000000000000e+01	1.900000000000000000e+01	2.605188359126388686e+00
1.300000000000000000e+01	2.200000000000000000e+01	2.586589806070124453e+00
1.300000000000000000e+01	2.500000000000000000e+01	2.599416787910836746e+00
1.300000000000000000e+01	2.800000000000000000e+01	2.598671284133892811e+00
1.600000000000000000e+01	1.000000000000000000e+00	2.704698394911525305e+00
1.600000000000000000e+01	4.000000000000000000e+00	2.692717003110308482e+00
1.600000000000000000e+01	7.000000000000000000e+00	2.750052562962643776e+00
1.600000000000000000e+01	1.000000000000000000e+01	2.714035879142044028e+00
1.600000000000000000e+01	1.300000000000000000e+01	2.695537882056847412e+00
1.600000000000000000e+01	1.600000000000000000e+01	2.735527783641854338e+00
1.600000000000000000e+01	1.900000000000000000e+01	2.685997445745654133e+00
1.600000000000000000e+01	2.200000000000000000e+01	2.712652396964076118e+00
1.600000000000000000e+01	2.500000000000000000e+01	2.677365972496257740e+00
1.600000000000000000e+01	2.800000000000000000e+01	2.687898792370793544e+00
1.900000000000000000e+01	1.000000000000000000e+00	2.544374049835732343e+00
1.900000000000000000e+01	4.000000000000000000e+00	2.661609517145617332e+00
1.900000000000000000e+01	7.000000000000000000e+00	2.574421197466279843e+00
1.900000000000000000e+01	1.000000000000000000e+01	2.535730150591974486e+00
1.900000000000000000e+01	1.300000000000000000e+01	2.526337830602153556e+00
1.900000000000000000e+01	1.600000000000000000e+01	2.539571540801169647e+00
1.900000000000000000e+01	1.900000000000000000e+01	2.564292376737261847e+00
1.900000000000000000e+01	2.200000000000000000e+01	2.542031618654272851e+00
1.900000000000000000e+01	2.500000000000000000e+01	2.548830963051134546e+00
1.900000000000000000e+01	2.800000000000000000e+01	2.557869898668799102e+00
2.200000000000000000e+01	1.000000000000000000e+00	2.750765117791226899e+00
2.200000000000000000e+01	4.000000000000000000e+00	2.731886105209228255e+00
2.200000000000000000e+01	7.000000000000000000e+00	2.759866119675884022e+00
2.200000000000000000e+01	1.000000000000000000e+01	2.726321217513963724e+00
2.200000000000000000e+01	1.300000000000000000e+01	2.715326194357132294e+00
2.200000000000000000e+01	1.600000000000000000e+01	2.749986596893350566e+00
2.200000000000000000e+01	1.900000000000000000e+01	2.732723415501723707e+00
2.200000000000000000e+01	2.200000000000000000e+01	2.715462475930834341e+00
2.200000000000000000e+01	2.500000000000000000e+01	2.745194064764842068e+00
2.200000000000000000e+01	2.800000000000000000e+01	2.749387652047943220e+00
2.500000000000000000e+01	1.000000000000000000e+00	2.422560874856276580e+00
2.500000000000000000e+01	4.000000000000000000e+00	2.412675923913178089e+00
2.500000000000000000e+01	7.000000000000000000e+00	2.417604676916915718e+00
2.500000000000000000e+01	1.000000000000000000e+01	2.406849701110724826e+00
2.500000000000000000e+01	1.300000000000000000e+01	2.401077587915429135e+00
2.500000000000000000e+01	1.600000000000000000e+01	2.391452910304241009e+00
2.500000000000000000e+01	1.900000000000000000e+01	2.394957647224583930e+00
2.500000000000000000e+01	2.200000000000000000e+01	2.404445814449036600e+00
2.500000000000000000e+01	2.500000000000000000e+01	2.402107303455027321e+00
2.500000000000000000e+01	2.800000000000000000e+01	2.405555681924651523e+00
2.800000000000000000e+01	1.000000000000000000e+00	2.681837713953249214e+00
2.800000000000000000e+01	4.000000000000000000e+00	2.674688916135367300e+00
2.800000000000000000e+01	7.000000000000000000e+00	2.641380153602059799e+00
2.800000000000000000e+01	1.000000000000000000e+01	2.671657940995574521e+00
2.800000000000000000e+01	1.300000000000000000e+01	2.681662047646583336e+00
2.800000000000000000e+01	1.600000000000000000e+01	2.642875753582301535e+00
2.800000000000000000e+01	1.900000000000000000e+01	2.656611386830893373e+00
2.800000000000000000e+01	2.200000000000000000e+01	2.659229025375829281e+00
2.800000000000000000e+01	2.500000000000000000e+01	2.681236980183871577e+00
2.800000000000000000e+01	2.800000000000000000e+01	2.644805802167292441e+00


==> data/case_3_0_gconv_fs.dat <==
1.000000000000000000e+00	-1.000000000000000000e+00	2.692154977723681952e-05
1.000000000000000000e+00	-4.000000000000000000e+00	3.526450628199562232e-05
1.000000000000000000e+00	-7.000000000000000000e+00	1.978354241360946730e-05
1.000000000000000000e+00	-1.000000000000000000e+01	4.651840389779948737e-06
1.000000000000000000e+00	-1.300000000000000000e+01	4.636140275682265610e-06
1.000000000000000000e+00	-1.600000000000000000e+01	6.421550315494073402e-06
1.000000000000000000e+00	-1.900000000000000000e+01	3.731711081256250395e-06
1.000000000000000000e+00	-2.200000000000000000e+01	5.612963057677333722e-06
1.000000000000000000e+00	-2.500000000000000000e+01	2.011757021191939998e-06
1.000000000000000000e+00	-2.800000000000000000e+01	1.112691649929331561e-06
4.000000000000000000e+00	-1.000000000000000000e+00	2.677402116657567888e-05
4.000000000000000000e+00	-4.000000000000000000e+00	3.335307837448731050e-05
4.000000000000000000e+00	-7.000000000000000000e+00	3.232164285327243647e-05
4.000000000000000000e+00	-1.000000000000000000e+01	8.433309344191286527e-07
4.000000000000000000e+00	-1.300000000000000000e+01	1.049778136419377006e-06
4.000000000000000000e+00	-1.600000000000000000e+01	6.800557244668326007e-06
4.000000000000000000e+00	-1.900000000000000000e+01	3.290408970624270069e-06
4.000000000000000000e+00	-2.200000000000000000e+01	2.020766788346506360e-06
4.000000000000000000e+00	-2.500000000000000000e+01	1.911426024570062054e-06
4.000000000000000000e+00	-2.800000000000000000e+01	2.387040724327604835e-05
7.000000000000000000e+00	-1.000000000000000000e+00	2.522743722321862947e-05
7.000000000000000000e+00	-4.000000000000000000e+00	3.236179510723857788e-05
7.000000000000000000e+00	-7.000000000000000000e+00	2.181692889813291458e-05
7.000000000000000000e+00	-1.000000000000000000e+01	9.671422440682420074e-07
7.000000000000000000e+00	-1.300000000000000000e+01	7.117220501839938152e-07
7.000000000000000000e+00	-1.600000000000000000e+01	1.868039345676031360e-05
7.000000000000000000e+00	-1.900000000000000000e+01	4.863142695432642881e-06
7.000000000000000000e+00	-2.200000000000000000e+01	5.384006922581896504e-05
7.000000000000000000e+00	-2.500000000000000000e+01	5.535856697491681189e-07
7.000000000000000000e+00	-2.800000000000000000e+01	2.389573872108030628e-09
1.000000000000000000e+01	-1.000000000000000000e+00	1.648175594515244313e-05
1.000000000000000000e+01	-4.000000000000000000e+00	3.168140791953710789e-05
1.000000000000000000e+01	-7.000000000000000000e+00	7.974032874624725764e-05
1.000000000000000000e+01	-1.000000000000000000e+01	4.018198745292522744e-06
1.000000000000000000e+01	-1.300000000000000000e+01	9.226804112505426758e-05
1.000000000000000000e+01	-1.600000000000000000e+01	5.325133182410013433e-06
1.000000000000000000e+01	-1.900000000000000000e+01	5.615068985331816975e-07
1.000000000000000000e+01	-2.200000000000000000e+01	3.275170682881523021e-06
1.000000000000000000e+01	-2.500000000000000000e+01	1.666876014772000758e-06
1.000000000000000000e+01	-2.800000000000000000e+01	1.773584321025367672e-04
1.300000000000000000e+01	-1.000000000000000000e+00	1.921760445289244501e-05
1.300000000000000000e+01	-4.000000000000000000e+00	3.067488623242908830e-05
1.300000000000000000e+01	-7.000000000000000000e+00	4.452103756769076881e-05
1.300000000000000000e+01	-1.000000000000000000e+01	2.911214851386567659e-05
1.300000000000000000e+01	-1.300000000000000000e+01	2.796216942657636650e-06
1.300000000000000000e+01	-1.600000000000000000e+01	3.597920923215092159e-05
1.300000000000000000e+01	-1.900000000000000000e+01	3.483273408155795892e-06
1.300000000000000000e+01	-2.200000000000000000e+01	1.280620147481315030e-05
1.300000000000000000e+01	-2.500000000000000000e+01	3.051389584252106602e-05
1.300000000000000000e+01	-2.800000000000000000e+01	7.573678982852882768e-06
1.600000000000000000e+01	-1.000000000000000000e+00	3.927706878470438312e-05
1.600000000000000000e+01	-4.000000000000000000e+00	6.717760882635204212e-05
1.600000000000000000e+01	-7.000000000000000000e+00	4.394518852635087569e-05
1.600000000000000000e+01	-1.000000000000000000e+01	2.689566569458179401e-09
1.600000000000000000e+01	-1.300000000000000000e+01	5.526698057645162976e-06
1.600000000000000000e+01	-1.600000000000000000e+01	4.933255266736935596e-06
1.600000000000000000e+01	-1.900000000000000000e+01	1.245314606945768787e-05
1.600000000000000000e+01	-2.200000000000000000e+01	3.634003431507437654e-06
1.600000000000000000e+01	-2.500000000000000000e+01	3.709509159399715372e-06
1.600000000000000000e+01	-2.800000000000000000e+01	1.722370899903680197e-06
1.900000000000000000e+01	-1.000000000000000000e+00	5.527697087703842271e-05
1.900000000000000000e+01	-4.000000000000000000e+00	3.378875074178111504e-05
1.900000000000000000e+01	-7.000000000000000000e+00	1.060519516813407392e-04
1.900000000000000000e+01	-1.000000000000000000e+01	3.275455997098219996e-06
1.900000000000000000e+01	-1.300000000000000000e+01	1.736357749804184891e-06
1.900000000000000000e+01	-1.600000000000000000e+01	6.920622157569056299e-07
1.900000000000000000e+01	-1.900000000000000000e+01	9.851420087914064538e-06
1.900000000000000000e+01	-2.200000000000000000e+01	6.203083390277086551e-06
1.900000000000000000e+01	-2.500000000000000000e+01	7.621437423388499610e-07
1.900000000000000000e+01	-2.800000000000000000e+01	2.138405007356958265e-05
2.200000000000000000e+01	-1.000000000000000000e+00	4.086710002049187551e-05
2.200000000000000000e+01	-4.000000000000000000e+00	3.188055312342008563e-05
2.200000000000000000e+01	-7.000000000000000000e+00	7.424530184563238322e-05
2.200000000000000000e+01	-1.000000000000000000e+01	3.907172878103715163e-05
2.200000000000000000e+01	-1.300000000000000000e+01	1.589293502335387132e-05
2.200000000000000000e+01	-1.600000000000000000e+01	2.674517673995069345e-08
2.200000000000000000e+01	-1.900000000000000000e+01	1.056587511039097649e-06
2.200000000000000000e+01	-2.200000000000000000e+01	7.463896535786496145e-05
2.200000000000000000e+01	-2.500000000000000000e+01	1.513403154795867067e-06
2.200000000000000000e+01	-2.800000000000000000e+01	1.669708374807399309e-05
2.500000000000000000e+01	-1.000000000000000000e+00	3.709933227447059778e-05
2.500000000000000000e+01	-4.000000000000000000e+00	1.223275775230625584e-05
2.500000000000000000e+01	-7.000000000000000000e+00	8.670365891916276269e-08
2.500000000000000000e+01	-1.000000000000000000e+01	1.121679317288570843e-04
2.500000000000000000e+01	-1.300000000000000000e+01	5.599517738374970577e-08
2.500000000000000000e+01	-1.600000000000000000e+01	6.930983422970271590e-06
2.500000000000000000e+01	-1.900000000000000000e+01	1.767278688502571526e-06
2.500000000000000000e+01	-2.200000000000000000e+01	4.476080421866868164e-07
2.500000000000000000e+01	-2.500000000000000000e+01	8.958485306020946837e-06
2.500000000000000000e+01	-2.800000000000000000e+01	1.454001787637437815e-06
2.800000000000000000e+01	-1.000000000000000000e+00	1.207873238473489153e-05
2.800000000000000000e+01	-4.000000000000000000e+00	1.464964813235880570e-06
2.800000000000000000e+01	-7.000000000000000000e+00	1.218415338777312229e-05
2.800000000000000000e+01	-1.000000000000000000e+01	4.428444031479017440e-07
2.800000000000000000e+01	-1.300000000000000000e+01	1.482744025238513785e-04
2.800000000000000000e+01	-1.600000000000000000e+01	1.430086735698665734e-06
2.800000000000000000e+01	-1.900000000000000000e+01	1.162639307938917455e-06
2.800000000000000000e+01	-2.200000000000000000e+01	7.722002396404192837e-06
2.800000000000000000e+01	-2.500000000000000000e+01	2.245955821322809243e-08
2.800000000000000000e+01	-2.800000000000000000e+01	2.195874523325258565e-06


==> data/case_3_0_gconv_mi.dat <==
1.000000000000000000e+00	-1.000000000000000000e+00	3.938636303817497630e-01
1.000000000000000000e+00	-4.000000000000000000e+00	2.768425562136413998e-01
1.000000000000000000e+00	-7.000000000000000000e+00	4.608580077117634399e-01
1.000000000000000000e+00	-1.000000000000000000e+01	5.097566105142936621e-02
1.000000000000000000e+00	-1.300000000000000000e+01	7.206421630829917824e-02
1.000000000000000000e+00	-1.600000000000000000e+01	3.642553543051119114e-02
1.000000000000000000e+00	-1.900000000000000000e+01	3.709102172761837846e-01
1.000000000000000000e+00	-2.200000000000000000e+01	3.562840353643448310e-02
1.000000000000000000e+00	-2.500000000000000000e+01	2.600509498638403638e-01
1.000000000000000000e+00	-2.800000000000000000e+01	4.820327046633776646e-02
4.000000000000000000e+00	-1.000000000000000000e+00	6.304328626955957304e-02
4.000000000000000000e+00	-4.000000000000000000e+00	1.105423139951899891e-01
4.000000000000000000e+00	-7.000000000000000000e+00	5.805747156252971664e-02
4.000000000000000000e+00	-1.000000000000000000e+01	1.283859936676012836e-01
4.000000000000000000e+00	-1.300000000000000000e+01	1.757985266174453276e-01
4.000000000000000000e+00	-1.600000000000000000e+01	4.175123296932103933e-02
4.000000000000000000e+00	-1.900000000000000000e+01	1.332039385174434987e-01
4.000000000000000000e+00	-2.200000000000000000e+01	3.710461894820404893e-02
4.000000000000000000e+00	-2.500000000000000000e+01	1.134877778179397279e-01
4.000000000000000000e+00	-2.800000000000000000e+01	4.929321577767509233e-02
7.000000000000000000e+00	-1.000000000000000000e+00	3.539076578645139470e-02
7.000000000000000000e+00	-4.000000000000000000e+00	9.460478361705448869e-02
7.000000000000000000e+00	-7.000000000000000000e+00	1.187393688500164579e-01
7.000000000000000000e+00	-1.000000000000000000e+01	4.435670765408095129e-02
7.000000000000000000e+00	-1.300000000000000000e+01	5.846929872698125585e-02
7.000000000000000000e+00	-1.600000000000000000e+01	3.820196957035126850e-02
7.000000000000000000e+00	-1.900000000000000000e+01	2.841521602887642217e-02
7.000000000000000000e+00	-2.200000000000000000e+01	1.158652991415842770e-02
7.000000000000000000e+00	-2.500000000000000000e+01	5.045318605463089412e-02
7.000000000000000000e+00	-2.800000000000000000e+01	1.194450264375790383e-02
1.000000000000000000e+01	-1.000000000000000000e+00	1.077257393468933344e-02
1.000000000000000000e+01	-4.000000000000000000e+00	6.495209818471114893e-02
1.000000000000000000e+01	-7.000000000000000000e+00	2.131197361681769209e-03
1.000000000000000000e+01	-1.000000000000000000e+01	1.099493992794353669e-01
1.000000000000000000e+01	-1.300000000000000000e+01	2.433771860976730039e-02
1.000000000000000000e+01	-1.600000000000000000e+01	4.800797997179073739e-02
1.000000000000000000e+01	-1.900000000000000000e+01	8.590580565971261962e-02
1.000000000000000000e+01	-2.200000000000000000e+01	2.072748205301233604e-02
1.000000000000000000e+01	-2.500000000000000000e+01	6.706409055240913908e-02
1.000000000000000000e+01	-2.800000000000000000e+01	4.704421546300707746e-02
1.300000000000000000e+01	-1.000000000000000000e+00	4.708001484670543135e-03
1.300000000000000000e+01	-4.000000000000000000e+00	4.131519297750307906e-02
1.300000000000000000e+01	-7.000000000000000000e+00	2.084964968145142095e-03
1.300000000000000000e+01	-1.000000000000000000e+01	4.043954306615415994e-02
1.300000000000000000e+01	-1.300000000000000000e+01	4.837154015105094018e-02
1.300000000000000000e+01	-1.600000000000000000e+01	4.311778970432778024e-03
1.300000000000000000e+01	-1.900000000000000000e+01	1.683156393452200916e-02
1.300000000000000000e+01	-2.200000000000000000e+01	2.124715410318112063e-02
1.300000000000000000e+01	-2.500000000000000000e+01	2.907382239790723411e-02
1.300000000000000000e+01	-2.800000000000000000e+01	1.543163011078019231e-02
1.600000000000000000e+01	-1.000000000000000000e+00	3.166099382249076832e-02
1.600000000000000000e+01	-4.000000000000000000e+00	5.676874170220669313e-03
1.600000000000000000e+01	-7.000000000000000000e+00	9.086641064098888165e-02
1.600000000000000000e+01	-1.000000000000000000e+01	4.422988503089508860e-02
1.600000000000000000e+01	-1.300000000000000000e+01	2.274371839228583880e-02
1.600000000000000000e+01	-1.600000000000000000e+01	6.289876195769061873e-02
1.600000000000000000e+01	-1.900000000000000000e+01	1.853534953649726980e-02
1.600000000000000000e+01	-2.200000000000000000e+01	2.113026002127971203e-02
1.600000000000000000e+01	-2.500000000000000000e+01	2.012259619026934843e-02
1.600000000000000000e+01	-2.800000000000000000e+01	1.920666093007383779e-02
1.900000000000000000e+01	-1.000000000000000000e+00	1.844453365474496565e-02
1.900000000000000000e+01	-4.000000000000000000e+00	1.076265344365909815e-01
1.900000000000000000e+01	-7.000000000000000000e+00	3.915728737502544021e-02
1.900000000000000000e+01	-1.000000000000000000e+01	1.994511911459917464e-02
1.900000000000000000e+01	-1.300000000000000000e+01	1.213577614760374956e-04
1.900000000000000000e+01	-1.600000000000000000e+01	1.393216146203157813e-02
1.900000000000000000e+01	-1.900000000000000000e+01	2.673763840077958420e-02
1.900000000000000000e+01	-2.200000000000000000e+01	8.860244365628711094e-03
1.900000000000000000e+01	-2.500000000000000000e+01	1.818307701940513610e-02
1.900000000000000000e+01	-2.800000000000000000e+01	2.728616614395518170e-02
2.200000000000000000e+01	-1.000000000000000000e+00	4.723654701163870762e-02
2.200000000000000000e+01	-4.000000000000000000e+00	1.869574913143123851e-02
2.200000000000000000e+01	-7.000000000000000000e+00	6.565466059118141295e-02
2.200000000000000000e+01	-1.000000000000000000e+01	1.358665971493300262e-02
2.200000000000000000e+01	-1.300000000000000000e+01	1.992303745201429166e-02
2.200000000000000000e+01	-1.600000000000000000e+01	2.380142073877644648e-02
2.200000000000000000e+01	-1.900000000000000000e+01	2.620802558012447214e-02
2.200000000000000000e+01	-2.200000000000000000e+01	1.517898787816807094e-02
2.200000000000000000e+01	-2.500000000000000000e+01	3.766283609369103225e-02
2.200000000000000000e+01	-2.800000000000000000e+01	3.324661359326785970e-02
2.500000000000000000e+01	-1.000000000000000000e+00	3.826529139982581817e-02
2.500000000000000000e+01	-4.000000000000000000e+00	2.566328070114631821e-02
2.500000000000000000e+01	-7.000000000000000000e+00	3.765335461828067665e-02
2.500000000000000000e+01	-1.000000000000000000e+01	2.378527637190952504e-02
2.500000000000000000e+01	-1.300000000000000000e+01	9.514821266455752991e-03
2.500000000000000000e+01	-1.600000000000000000e+01	0.000000000000000000e+00
2.500000000000000000e+01	-1.900000000000000000e+01	2.575772223472050371e-03
2.500000000000000000e+01	-2.200000000000000000e+01	1.356724574709522457e-02
2.500000000000000000e+01	-2.500000000000000000e+01	2.266722019690581291e-02
2.500000000000000000e+01	-2.800000000000000000e+01	4.984301787928524519e-03
2.800000000000000000e+01	-1.000000000000000000e+00	4.410728058903923277e-02
2.800000000000000000e+01	-4.000000000000000000e+00	2.232284051222421795e-02
2.800000000000000000e+01	-7.000000000000000000e+00	7.020822426367701041e-03
2.800000000000000000e+01	-1.000000000000000000e+01	3.221967980789419705e-02
2.800000000000000000e+01	-1.300000000000000000e+01	3.592778409847352528e-02
2.800000000000000000e+01	-1.600000000000000000e+01	0.000000000000000000e+00
2.800000000000000000e+01	-1.900000000000000000e+01	7.180750192405938037e-03
2.800000000000000000e+01	-2.200000000000000000e+01	1.508645982691270149e-02
2.800000000000000000e+01	-2.500000000000000000e+01	2.939832862295554960e-02
2.800000000000000000e+01	-2.800000000000000000e+01	2.989201288292875347e-02


==> data/case_3_1_gcat_fs_max.dat <==
1.000000000000000000e+00	1.000000000000000000e+01	1.431459584998620027e-01
1.000000000000000000e+00	5.000000000000000000e+01	1.431459584998620027e-01
1.000000000000000000e+00	1.000000000000000000e+02	1.431459584998620027e-01
1.000000000000000000e+00	2.000000000000000000e+02	1.431459584998620027e-01
1.000000000000000000e+00	3.000000000000000000e+02	1.431459584998620027e-01
1.000000000000000000e+00	5.000000000000000000e+02	1.431459584998620027e-01
1.000000000000000000e+00	1.000000000000000000e+03	1.431459584998620027e-01
1.000000000000000000e+00	1.500000000000000000e+03	1.431459584998620027e-01
1.000000000000000000e+00	2.000000000000000000e+03	1.431459584998620027e-01
1.000000000000000000e+00	2.500000000000000000e+03	1.431459584998620027e-01
4.000000000000000000e+00	1.000000000000000000e+01	9.756794782627831175e-02
4.000000000000000000e+00	5.000000000000000000e+01	9.756794782627831175e-02
4.000000000000000000e+00	1.000000000000000000e+02	9.756794782627831175e-02
4.000000000000000000e+00	2.000000000000000000e+02	9.756794782627831175e-02
4.000000000000000000e+00	3.000000000000000000e+02	9.756794782627831175e-02
4.000000000000000000e+00	5.000000000000000000e+02	9.756794782627831175e-02
4.000000000000000000e+00	1.000000000000000000e+03	9.756794782627831175e-02
4.000000000000000000e+00	1.500000000000000000e+03	9.756794782627831175e-02
4.000000000000000000e+00	2.000000000000000000e+03	9.756794782627831175e-02
4.000000000000000000e+00	2.500000000000000000e+03	9.756794782627831175e-02
7.000000000000000000e+00	1.000000000000000000e+01	5.901269002047260237e-02
7.000000000000000000e+00	5.000000000000000000e+01	5.901269002047260237e-02
7.000000000000000000e+00	1.000000000000000000e+02	5.901269002047260237e-02
7.000000000000000000e+00	2.000000000000000000e+02	5.901269002047260237e-02
7.000000000000000000e+00	3.000000000000000000e+02	5.901269002047260237e-02
7.000000000000000000e+00	5.000000000000000000e+02	5.901269002047260237e-02
7.000000000000000000e+00	1.000000000000000000e+03	5.901269002047260237e-02
7.000000000000000000e+00	1.500000000000000000e+03	5.901269002047260237e-02
7.000000000000000000e+00	2.000000000000000000e+03	5.901269002047260237e-02
7.000000000000000000e+00	2.500000000000000000e+03	5.901269002047260237e-02
1.000000000000000000e+01	1.000000000000000000e+01	6.684661156251170411e-02
1.000000000000000000e+01	5.000000000000000000e+01	6.684661156251170411e-02
1.000000000000000000e+01	1.000000000000000000e+02	6.684661156251170411e-02
1.000000000000000000e+01	2.000000000000000000e+02	6.684661156251170411e-02
1.000000000000000000e+01	3.000000000000000000e+02	6.684661156251170411e-02
1.000000000000000000e+01	5.000000000000000000e+02	6.684661156251170411e-02
1.000000000000000000e+01	1.000000000000000000e+03	6.684661156251170411e-02
1.000000000000000000e+01	1.500000000000000000e+03	6.684661156251170411e-02
1.000000000000000000e+01	2.000000000000000000e+03	6.684661156251170411e-02
1.000000000000000000e+01	2.500000000000000000e+03	6.684661156251170411e-02
1.300000000000000000e+01	1.000000000000000000e+01	5.470227547849138006e-02
1.300000000000000000e+01	5.000000000000000000e+01	5.470227547849138006e-02
1.300000000000000000e+01	1.000000000000000000e+02	5.470227547849138006e-02
1.300000000000000000e+01	2.000000000000000000e+02	5.470227547849138006e-02
1.300000000000000000e+01	3.000000000000000000e+02	5.470227547849138006e-02
1.300000000000000000e+01	5.000000000000000000e+02	5.470227547849138006e-02
1.300000000000000000e+01	1.000000000000000000e+03	5.470227547849138006e-02
1.300000000000000000e+01	1.500000000000000000e+03	5.470227547849138006e-02
1.300000000000000000e+01	2.000000000000000000e+03	5.470227547849138006e-02
1.300000000000000000e+01	2.500000000000000000e+03	5.470227547849138006e-02
1.600000000000000000e+01	1.000000000000000000e+01	7.583369586943744523e-02
1.600000000000000000e+01	5.000000000000000000e+01	7.583369586943744523e-02
1.600000000000000000e+01	1.000000000000000000e+02	7.583369586943744523e-02
1.600000000000000000e+01	2.000000000000000000e+02	7.583369586943744523e-02
1.600000000000000000e+01	3.000000000000000000e+02	7.583369586943744523e-02
1.600000000000000000e+01	5.000000000000000000e+02	7.583369586943744523e-02
1.600000000000000000e+01	1.000000000000000000e+03	7.583369586943744523e-02
1.600000000000000000e+01	1.500000000000000000e+03	7.583369586943744523e-02
1.600000000000000000e+01	2.000000000000000000e+03	7.583369586943744523e-02
1.600000000000000000e+01	2.500000000000000000e+03	7.583369586943744523e-02
1.900000000000000000e+01	1.000000000000000000e+01	9.494166086623945233e-02
1.900000000000000000e+01	5.000000000000000000e+01	9.494166086623945233e-02
1.900000000000000000e+01	1.000000000000000000e+02	9.494166086623945233e-02
1.900000000000000000e+01	2.000000000000000000e+02	9.494166086623945233e-02
1.900000000000000000e+01	3.000000000000000000e+02	9.494166086623945233e-02
1.900000000000000000e+01	5.000000000000000000e+02	9.494166086623945233e-02
1.900000000000000000e+01	1.000000000000000000e+03	9.494166086623945233e-02
1.900000000000000000e+01	1.500000000000000000e+03	9.494166086623945233e-02
1.900000000000000000e+01	2.000000000000000000e+03	9.494166086623945233e-02
1.900000000000000000e+01	2.500000000000000000e+03	9.494166086623945233e-02
2.200000000000000000e+01	1.000000000000000000e+01	6.134324035859317625e-02
2.200000000000000000e+01	5.000000000000000000e+01	6.134324035859317625e-02
2.200000000000000000e+01	1.000000000000000000e+02	6.134324035859317625e-02
2.200000000000000000e+01	2.000000000000000000e+02	6.134324035859317625e-02
2.200000000000000000e+01	3.000000000000000000e+02	6.134324035859317625e-02
2.200000000000000000e+01	5.000000000000000000e+02	6.134324035859317625e-02
2.200000000000000000e+01	1.000000000000000000e+03	6.134324035859317625e-02
2.200000000000000000e+01	1.500000000000000000e+03	6.134324035859317625e-02
2.200000000000000000e+01	2.000000000000000000e+03	6.134324035859317625e-02
2.200000000000000000e+01	2.500000000000000000e+03	6.134324035859317625e-02
2.500000000000000000e+01	1.000000000000000000e+01	5.659640577294333674e-02
2.500000000000000000e+01	5.000000000000000000e+01	5.659640577294333674e-02
2.500000000000000000e+01	1.000000000000000000e+02	5.659640577294333674e-02
2.500000000000000000e+01	2.000000000000000000e+02	5.659640577294333674e-02
2.500000000000000000e+01	3.000000000000000000e+02	5.659640577294333674e-02
2.500000000000000000e+01	5.000000000000000000e+02	5.659640577294333674e-02
2.500000000000000000e+01	1.000000000000000000e+03	5.659640577294333674e-02
2.500000000000000000e+01	1.500000000000000000e+03	5.659640577294333674e-02
2.500000000000000000e+01	2.000000000000000000e+03	5.659640577294333674e-02
2.500000000000000000e+01	2.500000000000000000e+03	5.659640577294333674e-02
2.800000000000000000e+01	1.000000000000000000e+01	5.779805209051258608e-02
2.800000000000000000e+01	5.000000000000000000e+01	5.779805209051258608e-02
2.800000000000000000e+01	1.000000000000000000e+02	5.779805209051258608e-02
2.800000000000000000e+01	2.000000000000000000e+02	5.779805209051258608e-02
2.800000000000000000e+01	3.000000000000000000e+02	5.779805209051258608e-02
2.800000000000000000e+01	5.000000000000000000e+02	5.779805209051258608e-02
2.800000000000000000e+01	1.000000000000000000e+03	5.779805209051258608e-02
2.800000000000000000e+01	1.500000000000000000e+03	5.779805209051258608e-02
2.800000000000000000e+01	2.000000000000000000e+03	5.779805209051258608e-02
2.800000000000000000e+01	2.500000000000000000e+03	5.779805209051258608e-02


==> data/case_3_1_gcat_fs_sum.dat <==
1.000000000000000000e+00	1.000000000000000000e+01	3.102125081239232252e+00
1.000000000000000000e+00	5.000000000000000000e+01	3.100785272691476191e+00
1.000000000000000000e+00	1.000000000000000000e+02	3.101321634431308816e+00
1.000000000000000000e+00	2.000000000000000000e+02	3.101049552772771722e+00
1.000000000000000000e+00	3.000000000000000000e+02	3.101324509134085083e+00
1.000000000000000000e+00	5.000000000000000000e+02	3.101292991405590893e+00
1.000000000000000000e+00	1.000000000000000000e+03	3.100951983720136695e+00
1.000000000000000000e+00	1.500000000000000000e+03	3.100812866658728240e+00
1.000000000000000000e+00	2.000000000000000000e+03	3.101066981393185262e+00
1.000000000000000000e+00	2.500000000000000000e+03	3.100800100082004462e+00
4.000000000000000000e+00	1.000000000000000000e+01	2.389739038382344916e+00
4.000000000000000000e+00	5.000000000000000000e+01	2.389253870420604997e+00
4.000000000000000000e+00	1.000000000000000000e+02	2.389382335038105154e+00
4.000000000000000000e+00	2.000000000000000000e+02	2.389335263062835502e+00
4.000000000000000000e+00	3.000000000000000000e+02	2.389409583284929361e+00
4.000000000000000000e+00	5.000000000000000000e+02	2.389145256524672689e+00
4.000000000000000000e+00	1.000000000000000000e+03	2.389286424961256650e+00
4.000000000000000000e+00	1.500000000000000000e+03	2.389588992862063499e+00
4.000000000000000000e+00	2.000000000000000000e+03	2.389930943542368347e+00
4.000000000000000000e+00	2.500000000000000000e+03	2.389176019405558904e+00
7.000000000000000000e+00	1.000000000000000000e+01	2.041827670790127947e+00
7.000000000000000000e+00	5.000000000000000000e+01	2.041799123790672965e+00
7.000000000000000000e+00	1.000000000000000000e+02	2.041738552494349879e+00
7.000000000000000000e+00	2.000000000000000000e+02	2.042339931928123686e+00
7.000000000000000000e+00	3.000000000000000000e+02	2.042245681827703940e+00
7.000000000000000000e+00	5.000000000000000000e+02	2.041690509894739769e+00
7.000000000000000000e+00	1.000000000000000000e+03	2.041736535728104762e+00
7.000000000000000000e+00	1.500000000000000000e+03	2.041712984701435474e+00
7.000000000000000000e+00	2.000000000000000000e+03	2.041875596408029736e+00
7.000000000000000000e+00	2.500000000000000000e+03	2.041721272775630425e+00
1.000000000000000000e+01	1.000000000000000000e+01	2.384289885375664220e+00
1.000000000000000000e+01	5.000000000000000000e+01	2.383712039008346828e+00
1.000000000000000000e+01	1.000000000000000000e+02	2.384248400748179897e+00
1.000000000000000000e+01	2.000000000000000000e+02	2.384082950746602592e+00
1.000000000000000000e+01	3.000000000000000000e+02	2.383686848061526753e+00
1.000000000000000000e+01	5.000000000000000000e+02	2.383920459615190168e+00
1.000000000000000000e+01	1.000000000000000000e+03	2.384305930374005289e+00
1.000000000000000000e+01	1.500000000000000000e+03	2.383870659614619303e+00
1.000000000000000000e+01	2.000000000000000000e+03	2.383731152523405949e+00
1.000000000000000000e+01	2.500000000000000000e+03	2.383692578724544653e+00
1.300000000000000000e+01	1.000000000000000000e+01	2.010632952616410840e+00
1.300000000000000000e+01	5.000000000000000000e+01	2.010511727211377941e+00
1.300000000000000000e+01	1.000000000000000000e+02	2.010874694075149627e+00
1.300000000000000000e+01	2.000000000000000000e+02	2.010489035014890291e+00
1.300000000000000000e+01	3.000000000000000000e+02	2.010503630768673666e+00
1.300000000000000000e+01	5.000000000000000000e+02	2.010495791721022663e+00
1.300000000000000000e+01	1.000000000000000000e+03	2.010959115646804296e+00
1.300000000000000000e+01	1.500000000000000000e+03	2.010490195039003503e+00
1.300000000000000000e+01	2.000000000000000000e+03	2.011494364421580805e+00
1.300000000000000000e+01	2.500000000000000000e+03	2.010480838225723765e+00
1.600000000000000000e+01	1.000000000000000000e+01	2.346338819591438529e+00
1.600000000000000000e+01	5.000000000000000000e+01	2.346186705201417588e+00
1.600000000000000000e+01	1.000000000000000000e+02	2.346580561050177316e+00
1.600000000000000000e+01	2.000000000000000000e+02	2.346219493161680880e+00
1.600000000000000000e+01	3.000000000000000000e+02	2.346551510600540347e+00
1.600000000000000000e+01	5.000000000000000000e+02	2.346426014793248971e+00
1.600000000000000000e+01	1.000000000000000000e+03	2.346196461394150390e+00
1.600000000000000000e+01	1.500000000000000000e+03	2.346420678060537668e+00
1.600000000000000000e+01	2.000000000000000000e+03	2.346299217859014519e+00
1.600000000000000000e+01	2.500000000000000000e+03	2.346918669151518699e+00
1.900000000000000000e+01	1.000000000000000000e+01	2.437634952862176796e+00
1.900000000000000000e+01	5.000000000000000000e+01	2.437149784900436877e+00
1.900000000000000000e+01	1.000000000000000000e+02	2.437798466962205257e+00
1.900000000000000000e+01	2.000000000000000000e+02	2.437428018233115168e+00
1.900000000000000000e+01	3.000000000000000000e+02	2.437990108664319422e+00
1.900000000000000000e+01	5.000000000000000000e+02	2.437029955841603091e+00
1.900000000000000000e+01	1.000000000000000000e+03	2.437035973702604164e+00
1.900000000000000000e+01	1.500000000000000000e+03	2.437063645811200274e+00
1.900000000000000000e+01	2.000000000000000000e+03	2.437104348613634119e+00
1.900000000000000000e+01	2.500000000000000000e+03	2.437129085232377257e+00
2.200000000000000000e+01	1.000000000000000000e+01	2.200849858742897958e+00
2.200000000000000000e+01	5.000000000000000000e+01	2.201354330354321043e+00
2.200000000000000000e+01	1.000000000000000000e+02	2.200382875764945734e+00
2.200000000000000000e+01	2.000000000000000000e+02	2.200249320179093360e+00
2.200000000000000000e+01	3.000000000000000000e+02	2.202090691824628799e+00
2.200000000000000000e+01	5.000000000000000000e+02	2.200300940052525078e+00
2.200000000000000000e+01	1.000000000000000000e+03	2.202022339259772643e+00
2.200000000000000000e+01	1.500000000000000000e+03	2.200278551691920992e+00
2.200000000000000000e+01	2.000000000000000000e+03	2.200769527453926067e+00
2.200000000000000000e+01	2.500000000000000000e+03	2.200241123389926834e+00
2.500000000000000000e+01	1.000000000000000000e+01	2.032310215995051017e+00
2.500000000000000000e+01	5.000000000000000000e+01	2.032158101605030076e+00
2.500000000000000000e+01	1.000000000000000000e+02	2.032158101605030520e+00
2.500000000000000000e+01	2.000000000000000000e+02	2.032166298393530024e+00
2.500000000000000000e+01	3.000000000000000000e+02	2.032180894147313843e+00
2.500000000000000000e+01	5.000000000000000000e+02	2.032161839936761805e+00
2.500000000000000000e+01	1.000000000000000000e+03	2.032219080933026945e+00
2.500000000000000000e+01	1.500000000000000000e+03	2.032757290827087893e+00
2.500000000000000000e+01	2.000000000000000000e+03	2.032470699291729410e+00
2.500000000000000000e+01	2.500000000000000000e+03	2.032443897545688660e+00
2.800000000000000000e+01	1.000000000000000000e+01	2.099268585300422707e+00
2.800000000000000000e+01	5.000000000000000000e+01	2.098021455158244564e+00
2.800000000000000000e+01	1.000000000000000000e+02	2.097960883861921477e+00
2.800000000000000000e+01	2.000000000000000000e+02	2.097971663701971412e+00
2.800000000000000000e+01	3.000000000000000000e+02	2.098587822138387349e+00
2.800000000000000000e+01	5.000000000000000000e+02	2.099395454222189983e+00
2.800000000000000000e+01	1.000000000000000000e+03	2.097907643960411406e+00
2.800000000000000000e+01	1.500000000000000000e+03	2.098047617785710806e+00
2.800000000000000000e+01	2.000000000000000000e+03	2.101523485238447897e+00
2.800000000000000000e+01	2.500000000000000000e+03	2.099042052527300140e+00


==> data/case_3_1_gcat_mi_max.dat <==
1.000000000000000000e+00	1.000000000000000000e+01	8.120770175333880125e-02
1.000000000000000000e+00	5.000000000000000000e+01	8.130239872303568482e-02
1.000000000000000000e+00	1.000000000000000000e+02	8.120770175333880125e-02
1.000000000000000000e+00	2.000000000000000000e+02	8.130239872303568482e-02
1.000000000000000000e+00	3.000000000000000000e+02	8.120770175333880125e-02
1.000000000000000000e+00	5.000000000000000000e+02	8.120770175333880125e-02
1.000000000000000000e+00	1.000000000000000000e+03	8.120770175333880125e-02
1.000000000000000000e+00	1.500000000000000000e+03	8.130239872303568482e-02
1.000000000000000000e+00	2.000000000000000000e+03	8.120770175333880125e-02
1.000000000000000000e+00	2.500000000000000000e+03	8.130239872303568482e-02
4.000000000000000000e+00	1.000000000000000000e+01	5.396422437069392508e-02
4.000000000000000000e+00	5.000000000000000000e+01	5.396422437069392508e-02
4.000000000000000000e+00	1.000000000000000000e+02	5.396422437069392508e-02
4.000000000000000000e+00	2.000000000000000000e+02	5.396422437069392508e-02
4.000000000000000000e+00	3.000000000000000000e+02	5.396422437069392508e-02
4.000000000000000000e+00	5.000000000000000000e+02	5.396422437069392508e-02
4.000000000000000000e+00	1.000000000000000000e+03	5.396422437069392508e-02
4.000000000000000000e+00	1.500000000000000000e+03	5.396422437069392508e-02
4.000000000000000000e+00	2.000000000000000000e+03	5.396422437069392508e-02
4.000000000000000000e+00	2.500000000000000000e+03	5.396422437069392508e-02
7.000000000000000000e+00	1.000000000000000000e+01	4.073739819250543626e-02
7.000000000000000000e+00	5.000000000000000000e+01	4.073739819250543626e-02
7.000000000000000000e+00	1.000000000000000000e+02	4.073739819250543626e-02
7.000000000000000000e+00	2.000000000000000000e+02	4.073739819250543626e-02
7.000000000000000000e+00	3.000000000000000000e+02	4.073739819250543626e-02
7.000000000000000000e+00	5.000000000000000000e+02	4.073739819250543626e-02
7.000000000000000000e+00	1.000000000000000000e+03	4.073739819250543626e-02
7.000000000000000000e+00	1.500000000000000000e+03	4.073739819250543626e-02
7.000000000000000000e+00	2.000000000000000000e+03	4.073739819250543626e-02
7.000000000000000000e+00	2.500000000000000000e+03	4.073739819250543626e-02
1.000000000000000000e+01	1.000000000000000000e+01	4.622199270053450881e-02
1.000000000000000000e+01	5.000000000000000000e+01	4.622199270053450881e-02
1.000000000000000000e+01	1.000000000000000000e+02	4.622199270053450881e-02
1.000000000000000000e+01	2.000000000000000000e+02	4.622199270053450881e-02
1.000000000000000000e+01	3.000000000000000000e+02	4.622199270053450881e-02
1.000000000000000000e+01	5.000000000000000000e+02	4.622199270053450881e-02
1.000000000000000000e+01	1.000000000000000000e+03	4.622199270053450881e-02
1.000000000000000000e+01	1.500000000000000000e+03	4.622199270053450881e-02
1.000000000000000000e+01	2.000000000000000000e+03	4.622199270053450881e-02
1.000000000000000000e+01	2.500000000000000000e+03	4.622199270053450881e-02
1.300000000000000000e+01	1.000000000000000000e+01	4.256382338910236207e-02
1.300000000000000000e+01	5.000000000000000000e+01	4.256382338910236207e-02
1.300000000000000000e+01	1.000000000000000000e+02	4.256382338910236207e-02
1.300000000000000000e+01	2.000000000000000000e+02	4.256382338910236207e-02
1.300000000000000000e+01	3.000000000000000000e+02	4.256382338910236207e-02
1.300000000000000000e+01	5.000000000000000000e+02	4.256382338910236207e-02
1.300000000000000000e+01	1.000000000000000000e+03	4.256382338910236207e-02
1.300000000000000000e+01	1.500000000000000000e+03	4.256382338910236207e-02
1.300000000000000000e+01	2.000000000000000000e+03	4.256382338910236207e-02
1.300000000000000000e+01	2.500000000000000000e+03	4.256382338910236207e-02
1.600000000000000000e+01	1.000000000000000000e+01	5.316356739009342469e-02
1.600000000000000000e+01	5.000000000000000000e+01	5.316356739009342469e-02
1.600000000000000000e+01	1.000000000000000000e+02	5.316356739009342469e-02
1.600000000000000000e+01	2.000000000000000000e+02	5.316356739009342469e-02
1.600000000000000000e+01	3.000000000000000000e+02	5.316356739009342469e-02
1.600000000000000000e+01	5.000000000000000000e+02	5.316356739009342469e-02
1.600000000000000000e+01	1.000000000000000000e+03	5.316356739009342469e-02
1.600000000000000000e+01	1.500000000000000000e+03	5.316356739009342469e-02
1.600000000000000000e+01	2.000000000000000000e+03	5.316356739009342469e-02
1.600000000000000000e+01	2.500000000000000000e+03	5.316356739009342469e-02
1.900000000000000000e+01	1.000000000000000000e+01	4.703603522067534293e-02
1.900000000000000000e+01	5.000000000000000000e+01	4.703603522067534293e-02
1.900000000000000000e+01	1.000000000000000000e+02	4.703603522067534293e-02
1.900000000000000000e+01	2.000000000000000000e+02	4.703603522067534293e-02
1.900000000000000000e+01	3.000000000000000000e+02	4.703603522067534293e-02
1.900000000000000000e+01	5.000000000000000000e+02	4.703603522067534293e-02
1.900000000000000000e+01	1.000000000000000000e+03	4.703603522067534293e-02
1.900000000000000000e+01	1.500000000000000000e+03	4.703603522067534293e-02
1.900000000000000000e+01	2.000000000000000000e+03	4.703603522067534293e-02
1.900000000000000000e+01	2.500000000000000000e+03	4.703603522067534293e-02
2.200000000000000000e+01	1.000000000000000000e+01	4.384388671910599555e-02
2.200000000000000000e+01	5.000000000000000000e+01	4.384388671910599555e-02
2.200000000000000000e+01	1.000000000000000000e+02	4.384388671910599555e-02
2.200000000000000000e+01	2.000000000000000000e+02	4.384388671910599555e-02
2.200000000000000000e+01	3.000000000000000000e+02	4.384388671910599555e-02
2.200000000000000000e+01	5.000000000000000000e+02	4.384388671910599555e-02
2.200000000000000000e+01	1.000000000000000000e+03	4.384388671910599555e-02
2.200000000000000000e+01	1.500000000000000000e+03	4.384388671910599555e-02
2.200000000000000000e+01	2.000000000000000000e+03	4.384388671910599555e-02
2.200000000000000000e+01	2.500000000000000000e+03	4.384388671910599555e-02
2.500000000000000000e+01	1.000000000000000000e+01	4.054841319160829016e-02
2.500000000000000000e+01	5.000000000000000000e+01	4.054841319160829016e-02
2.500000000000000000e+01	1.000000000000000000e+02	4.054841319160829016e-02
2.500000000000000000e+01	2.000000000000000000e+02	4.054841319160829016e-02
2.500000000000000000e+01	3.000000000000000000e+02	4.054841319160829016e-02
2.500000000000000000e+01	5.000000000000000000e+02	4.054841319160829016e-02
2.500000000000000000e+01	1.000000000000000000e+03	4.054841319160829016e-02
2.500000000000000000e+01	1.500000000000000000e+03	4.054841319160829016e-02
2.500000000000000000e+01	2.000000000000000000e+03	4.054841319160829016e-02
2.500000000000000000e+01	2.500000000000000000e+03	4.054841319160829016e-02
2.800000000000000000e+01	1.000000000000000000e+01	4.572145703194219202e-02
2.800000000000000000e+01	5.000000000000000000e+01	4.572145703194219202e-02
2.800000000000000000e+01	1.000000000000000000e+02	4.572145703194219202e-02
2.800000000000000000e+01	2.000000000000000000e+02	4.572145703194219202e-02
2.800000000000000000e+01	3.000000000000000000e+02	4.572145703194219202e-02
2.800000000000000000e+01	5.000000000000000000e+02	4.572145703194219202e-02
2.800000000000000000e+01	1.000000000000000000e+03	4.572145703194219202e-02
2.800000000000000000e+01	1.500000000000000000e+03	4.572145703194219202e-02
2.800000000000000000e+01	2.000000000000000000e+03	4.572145703194219202e-02
2.800000000000000000e+01	2.500000000000000000e+03	4.572145703194219202e-02


==> data/case_3_1_gcat_mi_sum.dat <==
1.000000000000000000e+00	1.000000000000000000e+01	3.300722621579426530e+00
1.000000000000000000e+00	5.000000000000000000e+01	3.311772335753790042e+00
1.000000000000000000e+00	1.000000000000000000e+02	3.308240181239630928e+00
1.000000000000000000e+00	2.000000000000000000e+02	3.308878179372219730e+00
1.000000000000000000e+00	3.000000000000000000e+02	3.301061576605881065e+00
1.000000000000000000e+00	5.000000000000000000e+02	3.300973493392797664e+00
1.000000000000000000e+00	1.000000000000000000e+03	3.309979772862376990e+00
1.000000000000000000e+00	1.500000000000000000e+03	3.300987158179190750e+00
1.000000000000000000e+00	2.000000000000000000e+03	3.300929287808819890e+00
1.000000000000000000e+00	2.500000000000000000e+03	3.300987158179189862e+00
4.000000000000000000e+00	1.000000000000000000e+01	2.979003765200765041e+00
4.000000000000000000e+00	5.000000000000000000e+01	2.982857835356069298e+00
4.000000000000000000e+00	1.000000000000000000e+02	2.978776492473492077e+00
4.000000000000000000e+00	2.000000000000000000e+02	2.980996765422860406e+00
4.000000000000000000e+00	3.000000000000000000e+02	2.995674659987431987e+00
4.000000000000000000e+00	5.000000000000000000e+02	2.983786350000765974e+00
4.000000000000000000e+00	1.000000000000000000e+03	2.979031122103121376e+00
4.000000000000000000e+00	1.500000000000000000e+03	2.986208567664240920e+00
4.000000000000000000e+00	2.000000000000000000e+03	2.978806240713468334e+00
4.000000000000000000e+00	2.500000000000000000e+03	2.978804136336363761e+00
7.000000000000000000e+00	1.000000000000000000e+01	2.631028294190462802e+00
7.000000000000000000e+00	5.000000000000000000e+01	2.624072318243360069e+00
7.000000000000000000e+00	1.000000000000000000e+02	2.624837259320799809e+00
7.000000000000000000e+00	2.000000000000000000e+02	2.627182295719015848e+00
7.000000000000000000e+00	3.000000000000000000e+02	2.631642770728234382e+00
7.000000000000000000e+00	5.000000000000000000e+02	2.624422697031238982e+00
7.000000000000000000e+00	1.000000000000000000e+03	2.624410521706562527e+00
7.000000000000000000e+00	1.500000000000000000e+03	2.624036092894634908e+00
7.000000000000000000e+00	2.000000000000000000e+03	2.624787806458848571e+00
7.000000000000000000e+00	2.500000000000000000e+03	2.624581126564667688e+00
1.000000000000000000e+01	1.000000000000000000e+01	2.859745578336469141e+00
1.000000000000000000e+01	5.000000000000000000e+01	2.860457017531233603e+00
1.000000000000000000e+01	1.000000000000000000e+02	2.859563713694377007e+00
1.000000000000000000e+01	2.000000000000000000e+02	2.859418511674175267e+00
1.000000000000000000e+01	3.000000000000000000e+02	2.862743591737086923e+00
1.000000000000000000e+01	5.000000000000000000e+02	2.867351698564450935e+00
1.000000000000000000e+01	1.000000000000000000e+03	2.860146678183241420e+00
1.000000000000000000e+01	1.500000000000000000e+03	2.877498589082330582e+00
1.000000000000000000e+01	2.000000000000000000e+03	2.859643666359557024e+00
1.000000000000000000e+01	2.500000000000000000e+03	2.859917249047912335e+00
1.300000000000000000e+01	1.000000000000000000e+01	2.574181294945520282e+00
1.300000000000000000e+01	5.000000000000000000e+01	2.577205984283362561e+00
1.300000000000000000e+01	1.000000000000000000e+02	2.573935082824307941e+00
1.300000000000000000e+01	2.000000000000000000e+02	2.573735768249994393e+00
1.300000000000000000e+01	3.000000000000000000e+02	2.573880970270195689e+00
1.300000000000000000e+01	5.000000000000000000e+02	2.573937788452014264e+00
1.300000000000000000e+01	1.000000000000000000e+03	2.574202939967165538e+00
1.300000000000000000e+01	1.500000000000000000e+03	2.573520670847396996e+00
1.300000000000000000e+01	2.000000000000000000e+03	2.578111994927007267e+00
1.300000000000000000e+01	2.500000000000000000e+03	2.573830465219691277e+00
1.600000000000000000e+01	1.000000000000000000e+01	2.675866148001735834e+00
1.600000000000000000e+01	5.000000000000000000e+01	2.675987600623188634e+00
1.600000000000000000e+01	1.000000000000000000e+02	2.676146330781918437e+00
1.600000000000000000e+01	2.000000000000000000e+02	2.675876669887257364e+00
1.600000000000000000e+01	3.000000000000000000e+02	2.678078926341336263e+00
1.600000000000000000e+01	5.000000000000000000e+02	2.676186660822248875e+00
1.600000000000000000e+01	1.000000000000000000e+03	2.675964498725086571e+00
1.600000000000000000e+01	1.500000000000000000e+03	2.679340808823357900e+00
1.600000000000000000e+01	2.000000000000000000e+03	2.675956936842525113e+00
1.600000000000000000e+01	2.500000000000000000e+03	2.682706258726417214e+00
1.900000000000000000e+01	1.000000000000000000e+01	2.526372877964283781e+00
1.900000000000000000e+01	5.000000000000000000e+01	2.523292792950840635e+00
1.900000000000000000e+01	1.000000000000000000e+02	2.526650911020949408e+00
1.900000000000000000e+01	2.000000000000000000e+02	2.531059974760338172e+00
1.900000000000000000e+01	3.000000000000000000e+02	2.532074002836091964e+00
1.900000000000000000e+01	5.000000000000000000e+02	2.527487878384712783e+00
1.900000000000000000e+01	1.000000000000000000e+03	2.527993903935243036e+00
1.900000000000000000e+01	1.500000000000000000e+03	2.523273853556900814e+00
1.900000000000000000e+01	2.000000000000000000e+03	2.523232667890715319e+00
1.900000000000000000e+01	2.500000000000000000e+03	2.523930909259561872e+00
2.200000000000000000e+01	1.000000000000000000e+01	2.703497364895041777e+00
2.200000000000000000e+01	5.000000000000000000e+01	2.703541707126884130e+00
2.200000000000000000e+01	1.000000000000000000e+02	2.703586477171654678e+00
2.200000000000000000e+01	2.000000000000000000e+02	2.706808909594323076e+00
2.200000000000000000e+01	3.000000000000000000e+02	2.706029382501294211e+00
2.200000000000000000e+01	5.000000000000000000e+02	2.707475272840901059e+00
2.200000000000000000e+01	1.000000000000000000e+03	2.703841430551608305e+00
2.200000000000000000e+01	1.500000000000000000e+03	2.703740697950875127e+00
2.200000000000000000e+01	2.000000000000000000e+03	2.710649406372391823e+00
2.200000000000000000e+01	2.500000000000000000e+03	2.708295547075675991e+00
2.500000000000000000e+01	1.000000000000000000e+01	2.391269522912595313e+00
2.500000000000000000e+01	5.000000000000000000e+01	2.391175554381126389e+00
2.500000000000000000e+01	1.000000000000000000e+02	2.391424167024419400e+00
2.500000000000000000e+01	2.000000000000000000e+02	2.391273367017687335e+00
2.500000000000000000e+01	3.000000000000000000e+02	2.402577491718542291e+00
2.500000000000000000e+01	5.000000000000000000e+02	2.391337677706997678e+00
2.500000000000000000e+01	1.000000000000000000e+03	2.391072526191845959e+00
2.500000000000000000e+01	1.500000000000000000e+03	2.399589341926415376e+00
2.500000000000000000e+01	2.000000000000000000e+03	2.400371870166026600e+00
2.500000000000000000e+01	2.500000000000000000e+03	2.394031408739897948e+00
2.800000000000000000e+01	1.000000000000000000e+01	2.648065270318797459e+00
2.800000000000000000e+01	5.000000000000000000e+01	2.641285743592877377e+00
2.800000000000000000e+01	1.000000000000000000e+02	2.641386917671324053e+00
2.800000000000000000e+01	2.000000000000000000e+02	2.644424454822595472e+00
2.800000000000000000e+01	3.000000000000000000e+02	2.641323786358192649e+00
2.800000000000000000e+01	5.000000000000000000e+02	2.652898905594444301e+00
2.800000000000000000e+01	1.000000000000000000e+03	2.641976081874990889e+00
2.800000000000000000e+01	1.500000000000000000e+03	2.642810425770618643e+00
2.800000000000000000e+01	2.000000000000000000e+03	2.645387910942205156e+00
2.800000000000000000e+01	2.500000000000000000e+03	2.641747053116686672e+00


==> data/case_3_1_gconv_fs.dat <==
1.000000000000000000e+00	1.000000000000000000e+01	4.241875310125653442e-03
1.000000000000000000e+00	5.000000000000000000e+01	2.346870915714838191e-04
1.000000000000000000e+00	1.000000000000000000e+02	2.039704995338453841e-03
1.000000000000000000e+00	2.000000000000000000e+02	6.567465011129147712e-04
1.000000000000000000e+00	3.000000000000000000e+02	2.127940472297806807e-03
1.000000000000000000e+00	5.000000000000000000e+02	1.534849058983489556e-03
1.000000000000000000e+00	1.000000000000000000e+03	4.512764197377450159e-04
1.000000000000000000e+00	1.500000000000000000e+03	2.113792674995895737e-04
1.000000000000000000e+00	2.000000000000000000e+03	1.652612683653131853e-03
1.000000000000000000e+00	2.500000000000000000e+03	3.225851822066250207e-04
4.000000000000000000e+00	1.000000000000000000e+01	1.614293784853559899e-03
4.000000000000000000e+00	5.000000000000000000e+01	3.072209834247274785e-04
4.000000000000000000e+00	1.000000000000000000e+02	1.063045690807618016e-03
4.000000000000000000e+00	2.000000000000000000e+02	3.359691435689260430e-04
4.000000000000000000e+00	3.000000000000000000e+02	1.204631738535688612e-03
4.000000000000000000e+00	5.000000000000000000e+02	9.698853535300422379e-05
4.000000000000000000e+00	1.000000000000000000e+03	4.833699495450094474e-04
4.000000000000000000e+00	1.500000000000000000e+03	8.770381524123571637e-04
4.000000000000000000e+00	2.000000000000000000e+03	3.641224841313350780e-03
4.000000000000000000e+00	2.500000000000000000e+03	2.104425819413613397e-04
7.000000000000000000e+00	1.000000000000000000e+01	4.547243010684098863e-04
7.000000000000000000e+00	5.000000000000000000e+01	2.626101781530998380e-04
7.000000000000000000e+00	1.000000000000000000e+02	2.506560940951363392e-04
7.000000000000000000e+00	2.000000000000000000e+02	1.807404199080986373e-03
7.000000000000000000e+00	3.000000000000000000e+02	1.559873776806552925e-03
7.000000000000000000e+00	5.000000000000000000e+02	1.233611502686748906e-04
7.000000000000000000e+00	1.000000000000000000e+03	3.434400869901654829e-04
7.000000000000000000e+00	1.500000000000000000e+03	4.247086740560845897e-05
7.000000000000000000e+00	2.000000000000000000e+03	5.945022727773530136e-04
7.000000000000000000e+00	2.500000000000000000e+03	1.090228830351591682e-04
1.000000000000000000e+01	1.000000000000000000e+01	1.201383494271235364e-03
1.000000000000000000e+01	5.000000000000000000e+01	9.276895236554061341e-05
1.000000000000000000e+01	1.000000000000000000e+02	2.213385905095677231e-03
1.000000000000000000e+01	2.000000000000000000e+02	1.069196247070802741e-03
1.000000000000000000e+01	3.000000000000000000e+02	2.228163831219376334e-08
1.000000000000000000e+01	5.000000000000000000e+02	4.487335798757374761e-04
1.000000000000000000e+01	1.000000000000000000e+03	2.221087556247614003e-03
1.000000000000000000e+01	1.500000000000000000e+03	1.901004151345642157e-04
1.000000000000000000e+01	2.000000000000000000e+03	6.222411600285138178e-04
1.000000000000000000e+01	2.500000000000000000e+03	6.465337577183927209e-04
1.300000000000000000e+01	1.000000000000000000e+01	2.597683280978202447e-04
1.300000000000000000e+01	5.000000000000000000e+01	4.628243384008356998e-04
1.300000000000000000e+01	1.000000000000000000e+02	1.284184298695478788e-03
1.300000000000000000e+01	2.000000000000000000e+02	9.978129849130823459e-05
1.300000000000000000e+01	3.000000000000000000e+02	7.178914662597790652e-05
1.300000000000000000e+01	5.000000000000000000e+02	1.527188363414921923e-04
1.300000000000000000e+01	1.000000000000000000e+03	4.100523191135074796e-04
1.300000000000000000e+01	1.500000000000000000e+03	7.216696611411776985e-06
1.300000000000000000e+01	2.000000000000000000e+03	2.394587197981357107e-03
1.300000000000000000e+01	2.500000000000000000e+03	1.803099831443333301e-06
1.600000000000000000e+01	1.000000000000000000e+01	4.602883317197381530e-04
1.600000000000000000e+01	5.000000000000000000e+01	4.669236377985441777e-06
1.600000000000000000e+01	1.000000000000000000e+02	1.081116720845765045e-03
1.600000000000000000e+01	2.000000000000000000e+02	3.282347876543134646e-05
1.600000000000000000e+01	3.000000000000000000e+02	1.263160781135752586e-03
1.600000000000000000e+01	5.000000000000000000e+02	4.951027661430629223e-04
1.600000000000000000e+01	1.000000000000000000e+03	5.268832625437980255e-05
1.600000000000000000e+01	1.500000000000000000e+03	5.833952962150945609e-04
1.600000000000000000e+01	2.000000000000000000e+03	1.159092303755882014e-03
1.600000000000000000e+01	2.500000000000000000e+03	2.797609475300166793e-04
1.900000000000000000e+01	1.000000000000000000e+01	2.260472362374477129e-03
1.900000000000000000e+01	5.000000000000000000e+01	2.835593588119689201e-04
1.900000000000000000e+01	1.000000000000000000e+02	1.965072842911252948e-03
1.900000000000000000e+01	2.000000000000000000e+02	7.705850013937087795e-04
1.900000000000000000e+01	3.000000000000000000e+02	3.229513367195124829e-03
1.900000000000000000e+01	5.000000000000000000e+02	1.483351952380473904e-08
1.900000000000000000e+01	1.000000000000000000e+03	1.074239294274192957e-05
1.900000000000000000e+01	1.500000000000000000e+03	1.243388421783286901e-04
1.900000000000000000e+01	2.000000000000000000e+03	9.754369284142860863e-05
1.900000000000000000e+01	2.500000000000000000e+03	2.124088004953339492e-04
2.200000000000000000e+01	1.000000000000000000e+01	1.388403823474604337e-03
2.200000000000000000e+01	5.000000000000000000e+01	2.945965119251603426e-03
2.200000000000000000e+01	1.000000000000000000e+02	1.537562470359521427e-04
2.200000000000000000e+01	2.000000000000000000e+02	4.014546629571569270e-06
2.200000000000000000e+01	3.000000000000000000e+02	5.767405015136617408e-03
2.200000000000000000e+01	5.000000000000000000e+02	4.094893742454530638e-04
2.200000000000000000e+01	1.000000000000000000e+03	4.201473051481663390e-03
2.200000000000000000e+01	1.500000000000000000e+03	1.301754949574185360e-04
2.200000000000000000e+01	2.000000000000000000e+03	5.951308147020828443e-04
2.200000000000000000e+01	2.500000000000000000e+03	3.402419255680300125e-04
2.500000000000000000e+01	1.000000000000000000e+01	6.647197447076091947e-04
2.500000000000000000e+01	5.000000000000000000e+01	1.638867326070325703e-06
2.500000000000000000e+01	1.000000000000000000e+02	1.233279488421779035e-04
2.500000000000000000e+01	2.000000000000000000e+02	8.822125526020130337e-05
2.500000000000000000e+01	3.000000000000000000e+02	4.371443966559862560e-04
2.500000000000000000e+01	5.000000000000000000e+02	2.033807952437349797e-04
2.500000000000000000e+01	1.000000000000000000e+03	1.241184254348048910e-04
2.500000000000000000e+01	1.500000000000000000e+03	6.770191477902809396e-04
2.500000000000000000e+01	2.000000000000000000e+03	1.411194229800738498e-03
2.500000000000000000e+01	2.500000000000000000e+03	5.557854849014276510e-05
2.800000000000000000e+01	1.000000000000000000e+01	4.492476844901505117e-03
2.800000000000000000e+01	5.000000000000000000e+01	4.588325649057534150e-04
2.800000000000000000e+01	1.000000000000000000e+02	3.227187458432201339e-04
2.800000000000000000e+01	2.000000000000000000e+02	2.251405257396310589e-04
2.800000000000000000e+01	3.000000000000000000e+02	1.649250443511496300e-03
2.800000000000000000e+01	5.000000000000000000e+02	4.364697492424740588e-03
2.800000000000000000e+01	1.000000000000000000e+03	2.646346571921753821e-05
2.800000000000000000e+01	1.500000000000000000e+03	1.091894600018683548e-03
2.800000000000000000e+01	2.000000000000000000e+03	5.402030857217798854e-03
2.800000000000000000e+01	2.500000000000000000e+03	6.797187875325683137e-03


==> data/case_3_1_gconv_mi.dat <==
1.000000000000000000e+00	1.000000000000000000e+01	1.104841050464422381e-02
1.000000000000000000e+00	5.000000000000000000e+01	1.124183858857485951e-02
1.000000000000000000e+00	1.000000000000000000e+02	9.352659827963627492e-03
1.000000000000000000e+00	2.000000000000000000e+02	0.000000000000000000e+00
1.000000000000000000e+00	3.000000000000000000e+02	0.000000000000000000e+00
1.000000000000000000e+00	5.000000000000000000e+02	0.000000000000000000e+00
1.000000000000000000e+00	1.000000000000000000e+03	2.262158310322170962e-04
1.000000000000000000e+00	1.500000000000000000e+03	0.000000000000000000e+00
1.000000000000000000e+00	2.000000000000000000e+03	7.049612434675722739e-03
1.000000000000000000e+00	2.500000000000000000e+03	2.086174526814654762e-02
4.000000000000000000e+00	1.000000000000000000e+01	3.164471747229002929e-03
4.000000000000000000e+00	5.000000000000000000e+01	0.000000000000000000e+00
4.000000000000000000e+00	1.000000000000000000e+02	1.005853093351438687e-03
4.000000000000000000e+00	2.000000000000000000e+02	1.431448845289406968e-02
4.000000000000000000e+00	3.000000000000000000e+02	9.719255718456887294e-03
4.000000000000000000e+00	5.000000000000000000e+02	1.173701520446490676e-02
4.000000000000000000e+00	1.000000000000000000e+03	1.269712236678710582e-03
4.000000000000000000e+00	1.500000000000000000e+03	0.000000000000000000e+00
4.000000000000000000e+00	2.000000000000000000e+03	0.000000000000000000e+00
4.000000000000000000e+00	2.500000000000000000e+03	1.254046308696565859e-02
7.000000000000000000e+00	1.000000000000000000e+01	6.957517772059773620e-03
7.000000000000000000e+00	5.000000000000000000e+01	0.000000000000000000e+00
7.000000000000000000e+00	1.000000000000000000e+02	5.546693749226561110e-03
7.000000000000000000e+00	2.000000000000000000e+02	0.000000000000000000e+00
7.000000000000000000e+00	3.000000000000000000e+02	0.000000000000000000e+00
7.000000000000000000e+00	5.000000000000000000e+02	2.750964856733895125e-02
7.000000000000000000e+00	1.000000000000000000e+03	0.000000000000000000e+00
7.000000000000000000e+00	1.500000000000000000e+03	0.000000000000000000e+00
7.000000000000000000e+00	2.000000000000000000e+03	1.088300080595439034e-02
7.000000000000000000e+00	2.500000000000000000e+03	6.620124094706580919e-03
1.000000000000000000e+01	1.000000000000000000e+01	1.173872487947025256e-02
1.000000000000000000e+01	5.000000000000000000e+01	0.000000000000000000e+00
1.000000000000000000e+01	1.000000000000000000e+02	0.000000000000000000e+00
1.000000000000000000e+01	2.000000000000000000e+02	0.000000000000000000e+00
1.000000000000000000e+01	3.000000000000000000e+02	0.000000000000000000e+00
1.000000000000000000e+01	5.000000000000000000e+02	9.045865340019831891e-03
1.000000000000000000e+01	1.000000000000000000e+03	0.000000000000000000e+00
1.000000000000000000e+01	1.500000000000000000e+03	0.000000000000000000e+00
1.000000000000000000e+01	2.000000000000000000e+03	3.406443132644154659e-03
1.000000000000000000e+01	2.500000000000000000e+03	0.000000000000000000e+00
1.300000000000000000e+01	1.000000000000000000e+01	0.000000000000000000e+00
1.300000000000000000e+01	5.000000000000000000e+01	0.000000000000000000e+00
1.300000000000000000e+01	1.000000000000000000e+02	0.000000000000000000e+00
1.300000000000000000e+01	2.000000000000000000e+02	6.284266148743888891e-04
1.300000000000000000e+01	3.000000000000000000e+02	0.000000000000000000e+00
1.300000000000000000e+01	5.000000000000000000e+02	2.061680388755871007e-03
1.300000000000000000e+01	1.000000000000000000e+03	3.801603064067515803e-03
1.300000000000000000e+01	1.500000000000000000e+03	6.996504242362977521e-03
1.300000000000000000e+01	2.000000000000000000e+03	3.728957611681460449e-03
1.300000000000000000e+01	2.500000000000000000e+03	2.305514389670193509e-03
1.600000000000000000e+01	1.000000000000000000e+01	0.000000000000000000e+00
1.600000000000000000e+01	5.000000000000000000e+01	0.000000000000000000e+00
1.600000000000000000e+01	1.000000000000000000e+02	0.000000000000000000e+00
1.600000000000000000e+01	2.000000000000000000e+02	0.000000000000000000e+00
1.600000000000000000e+01	3.000000000000000000e+02	1.361876072424528239e-02
1.600000000000000000e+01	5.000000000000000000e+02	2.531696623706558569e-03
1.600000000000000000e+01	1.000000000000000000e+03	3.243638161622541816e-03
1.600000000000000000e+01	1.500000000000000000e+03	1.133121951486959489e-03
1.600000000000000000e+01	2.000000000000000000e+03	1.113197352317607525e-02
1.600000000000000000e+01	2.500000000000000000e+03	1.974293516785685654e-03
1.900000000000000000e+01	1.000000000000000000e+01	9.678504759423889325e-03
1.900000000000000000e+01	5.000000000000000000e+01	0.000000000000000000e+00
1.900000000000000000e+01	1.000000000000000000e+02	1.894551919003517604e-02
1.900000000000000000e+01	2.000000000000000000e+02	1.331610927977711079e-02
1.900000000000000000e+01	3.000000000000000000e+02	0.000000000000000000e+00
1.900000000000000000e+01	5.000000000000000000e+02	7.043618910968385549e-03
1.900000000000000000e+01	1.000000000000000000e+03	9.515435814603678821e-03
1.900000000000000000e+01	1.500000000000000000e+03	6.028615457796204780e-03
1.900000000000000000e+01	2.000000000000000000e+03	2.173600179246970576e-02
1.900000000000000000e+01	2.500000000000000000e+03	0.000000000000000000e+00
2.200000000000000000e+01	1.000000000000000000e+01	5.161372220032767189e-04
2.200000000000000000e+01	5.000000000000000000e+01	0.000000000000000000e+00
2.200000000000000000e+01	1.000000000000000000e+02	3.179352058513940094e-03
2.200000000000000000e+01	2.000000000000000000e+02	2.504330964040679675e-03
2.200000000000000000e+01	3.000000000000000000e+02	7.369940588568768547e-03
2.200000000000000000e+01	5.000000000000000000e+02	2.428293723899077605e-03
2.200000000000000000e+01	1.000000000000000000e+03	2.987192291830531587e-03
2.200000000000000000e+01	1.500000000000000000e+03	2.455272746738734746e-02
2.200000000000000000e+01	2.000000000000000000e+03	4.684234486691751798e-03
2.200000000000000000e+01	2.500000000000000000e+03	0.000000000000000000e+00
2.500000000000000000e+01	1.000000000000000000e+01	2.030629071951173259e-03
2.500000000000000000e+01	5.000000000000000000e+01	0.000000000000000000e+00
2.500000000000000000e+01	1.000000000000000000e+02	1.118460140589450091e-02
2.500000000000000000e+01	2.000000000000000000e+02	1.002730987527122863e-04
2.500000000000000000e+01	3.000000000000000000e+02	1.691768276873562016e-03
2.500000000000000000e+01	5.000000000000000000e+02	3.010773754292817017e-03
2.500000000000000000e+01	1.000000000000000000e+03	0.000000000000000000e+00
2.500000000000000000e+01	1.500000000000000000e+03	0.000000000000000000e+00
2.500000000000000000e+01	2.000000000000000000e+03	1.516223603522326435e-02
2.500000000000000000e+01	2.500000000000000000e+03	2.997535490002389835e-02
2.800000000000000000e+01	1.000000000000000000e+01	1.065455966134210009e-02
2.800000000000000000e+01	5.000000000000000000e+01	9.071404101620883509e-03
2.800000000000000000e+01	1.000000000000000000e+02	1.649907191741162293e-02
2.800000000000000000e+01	2.000000000000000000e+02	1.170200086692418928e-02
2.800000000000000000e+01	3.000000000000000000e+02	9.403295258560095959e-03
2.800000000000000000e+01	5.000000000000000000e+02	0.000000000000000000e+00
2.800000000000000000e+01	1.000000000000000000e+03	1.204093402019901227e-02
2.800000000000000000e+01	1.500000000000000000e+03	0.000000000000000000e+00
2.800000000000000000e+01	2.000000000000000000e+03	3.271375460023429049e-02
2.800000000000000000e+01	2.500000000000000000e+03	1.666637365443968122e-02


==> data/case_3_2_gcat_fs_max.dat <==
1.000000000000000000e+00	1.000000000000000000e+01	1.431459584998620027e-01
1.000000000000000000e+00	5.000000000000000000e+01	1.431459584998620027e-01
1.000000000000000000e+00	1.000000000000000000e+02	1.431459584998620027e-01
1.000000000000000000e+00	2.000000000000000000e+02	1.431459584998620027e-01
1.000000000000000000e+00	3.000000000000000000e+02	1.431459584998620027e-01
1.000000000000000000e+00	5.000000000000000000e+02	1.431459584998620027e-01
1.000000000000000000e+00	1.000000000000000000e+03	1.431459584998620027e-01
1.000000000000000000e+00	1.500000000000000000e+03	1.431459584998620027e-01
1.000000000000000000e+00	2.000000000000000000e+03	1.431459584998620027e-01
1.000000000000000000e+00	2.500000000000000000e+03	1.431459584998620027e-01
4.000000000000000000e+00	1.000000000000000000e+01	9.756794782627831175e-02
4.000000000000000000e+00	5.000000000000000000e+01	9.756794782627831175e-02
4.000000000000000000e+00	1.000000000000000000e+02	9.756794782627831175e-02
4.000000000000000000e+00	2.000000000000000000e+02	9.756794782627831175e-02
4.000000000000000000e+00	3.000000000000000000e+02	9.756794782627831175e-02
4.000000000000000000e+00	5.000000000000000000e+02	9.756794782627831175e-02
4.000000000000000000e+00	1.000000000000000000e+03	9.756794782627831175e-02
4.000000000000000000e+00	1.500000000000000000e+03	9.756794782627831175e-02
4.000000000000000000e+00	2.000000000000000000e+03	9.756794782627831175e-02
4.000000000000000000e+00	2.500000000000000000e+03	9.756794782627831175e-02
7.000000000000000000e+00	1.000000000000000000e+01	5.901269002047260237e-02
7.000000000000000000e+00	5.000000000000000000e+01	5.901269002047260237e-02
7.000000000000000000e+00	1.000000000000000000e+02	5.901269002047260237e-02
7.000000000000000000e+00	2.000000000000000000e+02	5.901269002047260237e-02
7.000000000000000000e+00	3.000000000000000000e+02	5.901269002047260237e-02
7.000000000000000000e+00	5.000000000000000000e+02	5.901269002047260237e-02
7.000000000000000000e+00	1.000000000000000000e+03	5.901269002047260237e-02
7.000000000000000000e+00	1.500000000000000000e+03	5.901269002047260237e-02
7.000000000000000000e+00	2.000000000000000000e+03	5.901269002047260237e-02
7.000000000000000000e+00	2.500000000000000000e+03	5.901269002047260237e-02
1.000000000000000000e+01	1.000000000000000000e+01	6.684661156251170411e-02
1.000000000000000000e+01	5.000000000000000000e+01	6.684661156251170411e-02
1.000000000000000000e+01	1.000000000000000000e+02	6.684661156251170411e-02
1.000000000000000000e+01	2.000000000000000000e+02	6.684661156251170411e-02
1.000000000000000000e+01	3.000000000000000000e+02	6.684661156251170411e-02
1.000000000000000000e+01	5.000000000000000000e+02	6.684661156251170411e-02
1.000000000000000000e+01	1.000000000000000000e+03	6.684661156251170411e-02
1.000000000000000000e+01	1.500000000000000000e+03	6.684661156251170411e-02
1.000000000000000000e+01	2.000000000000000000e+03	6.684661156251170411e-02
1.000000000000000000e+01	2.500000000000000000e+03	6.684661156251170411e-02
1.300000000000000000e+01	1.000000000000000000e+01	5.470227547849138006e-02
1.300000000000000000e+01	5.000000000000000000e+01	5.470227547849138006e-02
1.300000000000000000e+01	1.000000000000000000e+02	5.470227547849138006e-02
1.300000000000000000e+01	2.000000000000000000e+02	5.470227547849138006e-02
1.300000000000000000e+01	3.000000000000000000e+02	5.470227547849138006e-02
1.300000000000000000e+01	5.000000000000000000e+02	5.470227547849138006e-02
1.300000000000000000e+01	1.000000000000000000e+03	5.470227547849138006e-02
1.300000000000000000e+01	1.500000000000000000e+03	5.470227547849138006e-02
1.300000000000000000e+01	2.000000000000000000e+03	5.470227547849138006e-02
1.300000000000000000e+01	2.500000000000000000e+03	5.470227547849138006e-02
1.600000000000000000e+01	1.000000000000000000e+01	7.583369586943744523e-02
1.600000000000000000e+01	5.000000000000000000e+01	7.583369586943744523e-02
1.600000000000000000e+01	1.000000000000000000e+02	7.583369586943744523e-02
1.600000000000000000e+01	2.000000000000000000e+02	7.583369586943744523e-02
1.600000000000000000e+01	3.000000000000000000e+02	7.583369586943744523e-02
1.600000000000000000e+01	5.000000000000000000e+02	7.583369586943744523e-02
1.600000000000000000e+01	1.000000000000000000e+03	7.583369586943744523e-02
1.600000000000000000e+01	1.500000000000000000e+03	7.583369586943744523e-02
1.600000000000000000e+01	2.000000000000000000e+03	7.583369586943744523e-02
1.600000000000000000e+01	2.500000000000000000e+03	7.583369586943744523e-02
1.900000000000000000e+01	1.000000000000000000e+01	9.494166086623945233e-02
1.900000000000000000e+01	5.000000000000000000e+01	9.494166086623945233e-02
1.900000000000000000e+01	1.000000000000000000e+02	9.494166086623945233e-02
1.900000000000000000e+01	2.000000000000000000e+02	9.494166086623945233e-02
1.900000000000000000e+01	3.000000000000000000e+02	9.494166086623945233e-02
1.900000000000000000e+01	5.000000000000000000e+02	9.494166086623945233e-02
1.900000000000000000e+01	1.000000000000000000e+03	9.494166086623945233e-02
1.900000000000000000e+01	1.500000000000000000e+03	9.494166086623945233e-02
1.900000000000000000e+01	2.000000000000000000e+03	9.494166086623945233e-02
1.900000000000000000e+01	2.500000000000000000e+03	9.494166086623945233e-02
2.200000000000000000e+01	1.000000000000000000e+01	6.134324035859317625e-02
2.200000000000000000e+01	5.000000000000000000e+01	6.134324035859317625e-02
2.200000000000000000e+01	1.000000000000000000e+02	6.134324035859317625e-02
2.200000000000000000e+01	2.000000000000000000e+02	6.134324035859317625e-02
2.200000000000000000e+01	3.000000000000000000e+02	6.134324035859317625e-02
2.200000000000000000e+01	5.000000000000000000e+02	6.134324035859317625e-02
2.200000000000000000e+01	1.000000000000000000e+03	6.134324035859317625e-02
2.200000000000000000e+01	1.500000000000000000e+03	6.134324035859317625e-02
2.200000000000000000e+01	2.000000000000000000e+03	6.134324035859317625e-02
2.200000000000000000e+01	2.500000000000000000e+03	6.134324035859317625e-02
2.500000000000000000e+01	1.000000000000000000e+01	5.659640577294333674e-02
2.500000000000000000e+01	5.000000000000000000e+01	5.659640577294333674e-02
2.500000000000000000e+01	1.000000000000000000e+02	5.659640577294333674e-02
2.500000000000000000e+01	2.000000000000000000e+02	5.659640577294333674e-02
2.500000000000000000e+01	3.000000000000000000e+02	5.659640577294333674e-02
2.500000000000000000e+01	5.000000000000000000e+02	5.659640577294333674e-02
2.500000000000000000e+01	1.000000000000000000e+03	5.659640577294333674e-02
2.500000000000000000e+01	1.500000000000000000e+03	5.659640577294333674e-02
2.500000000000000000e+01	2.000000000000000000e+03	5.659640577294333674e-02
2.500000000000000000e+01	2.500000000000000000e+03	5.659640577294333674e-02
2.800000000000000000e+01	1.000000000000000000e+01	5.779805209051258608e-02
2.800000000000000000e+01	5.000000000000000000e+01	5.779805209051258608e-02
2.800000000000000000e+01	1.000000000000000000e+02	5.779805209051258608e-02
2.800000000000000000e+01	2.000000000000000000e+02	5.779805209051258608e-02
2.800000000000000000e+01	3.000000000000000000e+02	5.779805209051258608e-02
2.800000000000000000e+01	5.000000000000000000e+02	5.779805209051258608e-02
2.800000000000000000e+01	1.000000000000000000e+03	5.779805209051258608e-02
2.800000000000000000e+01	1.500000000000000000e+03	5.779805209051258608e-02
2.800000000000000000e+01	2.000000000000000000e+03	5.779805209051258608e-02
2.800000000000000000e+01	2.500000000000000000e+03	5.779805209051258608e-02


==> data/case_3_2_gcat_fs_sum.dat <==
1.000000000000000000e+00	1.000000000000000000e+01	3.103420034886990475e+00
1.000000000000000000e+00	5.000000000000000000e+01	3.106889353031641043e+00
1.000000000000000000e+00	1.000000000000000000e+02	3.105341539669790762e+00
1.000000000000000000e+00	2.000000000000000000e+02	3.110406893358997671e+00
1.000000000000000000e+00	3.000000000000000000e+02	3.108446691398795814e+00
1.000000000000000000e+00	5.000000000000000000e+02	3.111985987114699093e+00
1.000000000000000000e+00	1.000000000000000000e+03	3.120030544210028900e+00
1.000000000000000000e+00	1.500000000000000000e+03	3.107507369530798869e+00
1.000000000000000000e+00	2.000000000000000000e+03	3.117129233597520255e+00
1.000000000000000000e+00	2.500000000000000000e+03	3.102938871367352913e+00
4.000000000000000000e+00	1.000000000000000000e+01	2.391795954210541808e+00
4.000000000000000000e+00	5.000000000000000000e+01	2.390657020587291015e+00
4.000000000000000000e+00	1.000000000000000000e+02	2.393717458993342095e+00
4.000000000000000000e+00	2.000000000000000000e+02	2.389145599631135042e+00
4.000000000000000000e+00	3.000000000000000000e+02	2.396822610722347591e+00
4.000000000000000000e+00	5.000000000000000000e+02	2.389460580198639494e+00
4.000000000000000000e+00	1.000000000000000000e+03	2.390905675069113556e+00
4.000000000000000000e+00	1.500000000000000000e+03	2.389629471083284606e+00
4.000000000000000000e+00	2.000000000000000000e+03	2.398145212586579866e+00
4.000000000000000000e+00	2.500000000000000000e+03	2.389530821231367064e+00
7.000000000000000000e+00	1.000000000000000000e+01	2.044341207580609776e+00
7.000000000000000000e+00	5.000000000000000000e+01	2.047810525725260344e+00
7.000000000000000000e+00	1.000000000000000000e+02	2.046262712363409619e+00
7.000000000000000000e+00	2.000000000000000000e+02	2.042916099175859479e+00
7.000000000000000000e+00	3.000000000000000000e+02	2.046585037836130105e+00
7.000000000000000000e+00	5.000000000000000000e+02	2.043912485586076855e+00
7.000000000000000000e+00	1.000000000000000000e+03	2.056454550884960764e+00
7.000000000000000000e+00	1.500000000000000000e+03	2.049278302077403247e+00
7.000000000000000000e+00	2.000000000000000000e+03	2.042033058844256566e+00
7.000000000000000000e+00	2.500000000000000000e+03	2.042511569261844073e+00
1.000000000000000000e+01	1.000000000000000000e+01	2.386346801203861112e+00
1.000000000000000000e+01	5.000000000000000000e+01	2.389816119348512125e+00
1.000000000000000000e+01	1.000000000000000000e+02	2.388268305986660955e+00
1.000000000000000000e+01	2.000000000000000000e+02	2.389233800221777670e+00
1.000000000000000000e+01	3.000000000000000000e+02	2.385593195912459663e+00
1.000000000000000000e+01	5.000000000000000000e+02	2.393402446196181810e+00
1.000000000000000000e+01	1.000000000000000000e+03	2.401388564853018437e+00
1.000000000000000000e+01	1.500000000000000000e+03	2.384427004674163353e+00
1.000000000000000000e+01	2.000000000000000000e+03	2.386321003771073812e+00
1.000000000000000000e+01	2.500000000000000000e+03	2.393791288120356686e+00
1.300000000000000000e+01	1.000000000000000000e+01	2.013146489406892226e+00
1.300000000000000000e+01	5.000000000000000000e+01	2.010576121694708007e+00
1.300000000000000000e+01	1.000000000000000000e+02	2.015067994189692513e+00
1.300000000000000000e+01	2.000000000000000000e+02	2.012335130683557072e+00
1.300000000000000000e+01	3.000000000000000000e+02	2.018173145918697564e+00
1.300000000000000000e+01	5.000000000000000000e+02	2.010811115394989912e+00
1.300000000000000000e+01	1.000000000000000000e+03	2.018107943418535832e+00
1.300000000000000000e+01	1.500000000000000000e+03	2.014345399274088066e+00
1.300000000000000000e+01	2.000000000000000000e+03	2.012124541746107109e+00
1.300000000000000000e+01	2.500000000000000000e+03	2.014097089032481858e+00
1.600000000000000000e+01	1.000000000000000000e+01	2.348852356381919471e+00
1.600000000000000000e+01	5.000000000000000000e+01	2.346281988669735252e+00
1.600000000000000000e+01	1.000000000000000000e+02	2.350773861164719758e+00
1.600000000000000000e+01	2.000000000000000000e+02	2.346936789394541201e+00
1.600000000000000000e+01	3.000000000000000000e+02	2.348098751090518466e+00
1.600000000000000000e+01	5.000000000000000000e+02	2.346516982370017157e+00
1.600000000000000000e+01	1.000000000000000000e+03	2.347519617891692612e+00
1.600000000000000000e+01	1.500000000000000000e+03	2.350697229758718088e+00
1.600000000000000000e+01	2.000000000000000000e+03	2.346252349758024991e+00
1.600000000000000000e+01	2.500000000000000000e+03	2.347974205572782136e+00
1.900000000000000000e+01	1.000000000000000000e+01	2.439691868690373688e+00
1.900000000000000000e+01	5.000000000000000000e+01	2.441716559234768269e+00
1.900000000000000000e+01	1.000000000000000000e+02	2.440207283803292881e+00
1.900000000000000000e+01	2.000000000000000000e+02	2.445184006733570392e+00
1.900000000000000000e+01	3.000000000000000000e+02	2.437102559215344577e+00
1.900000000000000000e+01	5.000000000000000000e+02	2.446747513682694386e+00
1.900000000000000000e+01	1.000000000000000000e+03	2.451805211994725120e+00
1.900000000000000000e+01	1.500000000000000000e+03	2.437180228574026053e+00
1.900000000000000000e+01	2.000000000000000000e+03	2.437617328945323347e+00
1.900000000000000000e+01	2.500000000000000000e+03	2.439210705170736126e+00
2.200000000000000000e+01	1.000000000000000000e+01	2.202906774571095294e+00
2.200000000000000000e+01	5.000000000000000000e+01	2.206376092715745862e+00
2.200000000000000000e+01	1.000000000000000000e+02	2.203422189684014043e+00
2.200000000000000000e+01	2.000000000000000000e+02	2.209893633043102490e+00
2.200000000000000000e+01	3.000000000000000000e+02	2.200317465096066627e+00
2.200000000000000000e+01	5.000000000000000000e+02	2.211472726798803912e+00
2.200000000000000000e+01	1.000000000000000000e+03	2.216449681509280012e+00
2.200000000000000000e+01	1.500000000000000000e+03	2.211761229059058476e+00
2.200000000000000000e+01	2.000000000000000000e+03	2.200832234826044953e+00
2.200000000000000000e+01	2.500000000000000000e+03	2.200364705899219508e+00
2.500000000000000000e+01	1.000000000000000000e+01	2.033516354348700261e+00
2.500000000000000000e+01	5.000000000000000000e+01	2.032539344456726127e+00
2.500000000000000000e+01	1.000000000000000000e+02	2.035339167898451151e+00
2.500000000000000000e+01	2.000000000000000000e+02	2.032173398206125192e+00
2.500000000000000000e+01	3.000000000000000000e+02	2.032845596830757273e+00
2.500000000000000000e+01	5.000000000000000000e+02	2.032488378773629645e+00
2.500000000000000000e+01	1.000000000000000000e+03	2.032228995657806792e+00
2.500000000000000000e+01	1.500000000000000000e+03	2.036668626162330575e+00
2.500000000000000000e+01	2.000000000000000000e+03	2.032340468878128803e+00
2.500000000000000000e+01	2.500000000000000000e+03	2.032400352062339710e+00
2.800000000000000000e+01	1.000000000000000000e+01	2.100563538948181375e+00
2.800000000000000000e+01	5.000000000000000000e+01	2.104032857092831943e+00
2.800000000000000000e+01	1.000000000000000000e+02	2.099040744910535494e+00
2.800000000000000000e+01	2.000000000000000000e+02	2.103450537966097489e+00
2.800000000000000000e+01	3.000000000000000000e+02	2.098203324542266213e+00
2.800000000000000000e+01	5.000000000000000000e+02	2.098968778060917195e+00
2.800000000000000000e+01	1.000000000000000000e+03	2.102845091212515616e+00
2.800000000000000000e+01	1.500000000000000000e+03	2.099285697249193561e+00
2.800000000000000000e+01	2.000000000000000000e+03	2.097963532324286007e+00
2.800000000000000000e+01	2.500000000000000000e+03	2.098298405969006630e+00


==> data/case_3_2_gcat_mi_max.dat <==
1.000000000000000000e+00	1.000000000000000000e+01	8.120770175333880125e-02
1.000000000000000000e+00	5.000000000000000000e+01	8.120770175333880125e-02
1.000000000000000000e+00	1.000000000000000000e+02	8.130239872303568482e-02
1.000000000000000000e+00	2.000000000000000000e+02	8.120770175333880125e-02
1.000000000000000000e+00	3.000000000000000000e+02	8.130239872303568482e-02
1.000000000000000000e+00	5.000000000000000000e+02	8.120770175333880125e-02
1.000000000000000000e+00	1.000000000000000000e+03	8.130239872303568482e-02
1.000000000000000000e+00	1.500000000000000000e+03	8.130239872303568482e-02
1.000000000000000000e+00	2.000000000000000000e+03	8.130239872303568482e-02
1.000000000000000000e+00	2.500000000000000000e+03	8.130239872303568482e-02
4.000000000000000000e+00	1.000000000000000000e+01	5.396422437069392508e-02
4.000000000000000000e+00	5.000000000000000000e+01	5.396422437069392508e-02
4.000000000000000000e+00	1.000000000000000000e+02	5.396422437069392508e-02
4.000000000000000000e+00	2.000000000000000000e+02	5.396422437069392508e-02
4.000000000000000000e+00	3.000000000000000000e+02	5.396422437069392508e-02
4.000000000000000000e+00	5.000000000000000000e+02	5.396422437069392508e-02
4.000000000000000000e+00	1.000000000000000000e+03	5.396422437069392508e-02
4.000000000000000000e+00	1.500000000000000000e+03	5.396422437069392508e-02
4.000000000000000000e+00	2.000000000000000000e+03	5.396422437069392508e-02
4.000000000000000000e+00	2.500000000000000000e+03	5.396422437069392508e-02
7.000000000000000000e+00	1.000000000000000000e+01	4.073739819250543626e-02
7.000000000000000000e+00	5.000000000000000000e+01	4.073739819250543626e-02
7.000000000000000000e+00	1.000000000000000000e+02	4.073739819250543626e-02
7.000000000000000000e+00	2.000000000000000000e+02	4.073739819250543626e-02
7.000000000000000000e+00	3.000000000000000000e+02	4.073739819250543626e-02
7.000000000000000000e+00	5.000000000000000000e+02	4.073739819250543626e-02
7.000000000000000000e+00	1.000000000000000000e+03	4.073739819250543626e-02
7.000000000000000000e+00	1.500000000000000000e+03	4.073739819250543626e-02
7.000000000000000000e+00	2.000000000000000000e+03	4.073739819250543626e-02
7.000000000000000000e+00	2.500000000000000000e+03	4.073739819250543626e-02
1.000000000000000000e+01	1.000000000000000000e+01	4.622199270053450881e-02
1.000000000000000000e+01	5.000000000000000000e+01	4.622199270053450881e-02
1.000000000000000000e+01	1.000000000000000000e+02	4.622199270053450881e-02
1.000000000000000000e+01	2.000000000000000000e+02	4.622199270053450881e-02
1.000000000000000000e+01	3.000000000000000000e+02	4.622199270053450881e-02
1.000000000000000000e+01	5.000000000000000000e+02	4.622199270053450881e-02
1.000000000000000000e+01	1.000000000000000000e+03	4.622199270053450881e-02
1.000000000000000000e+01	1.500000000000000000e+03	4.622199270053450881e-02
1.000000000000000000e+01	2.000000000000000000e+03	4.622199270053450881e-02
1.000000000000000000e+01	2.500000000000000000e+03	4.622199270053450881e-02
1.300000000000000000e+01	1.000000000000000000e+01	4.256382338910236207e-02
1.300000000000000000e+01	5.000000000000000000e+01	4.256382338910236207e-02
1.300000000000000000e+01	1.000000000000000000e+02	4.256382338910236207e-02
1.300000000000000000e+01	2.000000000000000000e+02	4.256382338910236207e-02
1.300000000000000000e+01	3.000000000000000000e+02	4.256382338910236207e-02
1.300000000000000000e+01	5.000000000000000000e+02	4.256382338910236207e-02
1.300000000000000000e+01	1.000000000000000000e+03	4.256382338910236207e-02
1.300000000000000000e+01	1.500000000000000000e+03	4.256382338910236207e-02
1.300000000000000000e+01	2.000000000000000000e+03	4.256382338910236207e-02
1.300000000000000000e+01	2.500000000000000000e+03	4.256382338910236207e-02
1.600000000000000000e+01	1.000000000000000000e+01	5.316356739009342469e-02
1.600000000000000000e+01	5.000000000000000000e+01	5.316356739009342469e-02
1.600000000000000000e+01	1.000000000000000000e+02	5.316356739009342469e-02
1.600000000000000000e+01	2.000000000000000000e+02	5.316356739009342469e-02
1.600000000000000000e+01	3.000000000000000000e+02	5.316356739009342469e-02
1.600000000000000000e+01	5.000000000000000000e+02	5.316356739009342469e-02
1.600000000000000000e+01	1.000000000000000000e+03	5.316356739009342469e-02
1.600000000000000000e+01	1.500000000000000000e+03	5.316356739009342469e-02
1.600000000000000000e+01	2.000000000000000000e+03	5.316356739009342469e-02
1.600000000000000000e+01	2.500000000000000000e+03	5.316356739009342469e-02
1.900000000000000000e+01	1.000000000000000000e+01	4.703603522067534293e-02
1.900000000000000000e+01	5.000000000000000000e+01	4.703603522067534293e-02
1.900000000000000000e+01	1.000000000000000000e+02	4.703603522067534293e-02
1.900000000000000000e+01	2.000000000000000000e+02	4.703603522067534293e-02
1.900000000000000000e+01	3.000000000000000000e+02	4.703603522067534293e-02
1.900000000000000000e+01	5.000000000000000000e+02	4.703603522067534293e-02
1.900000000000000000e+01	1.000000000000000000e+03	4.703603522067534293e-02
1.900000000000000000e+01	1.500000000000000000e+03	4.703603522067534293e-02
1.900000000000000000e+01	2.000000000000000000e+03	4.703603522067534293e-02
1.900000000000000000e+01	2.500000000000000000e+03	4.703603522067534293e-02
2.200000000000000000e+01	1.000000000000000000e+01	4.384388671910599555e-02
2.200000000000000000e+01	5.000000000000000000e+01	4.384388671910599555e-02
2.200000000000000000e+01	1.000000000000000000e+02	4.384388671910599555e-02
2.200000000000000000e+01	2.000000000000000000e+02	4.384388671910599555e-02
2.200000000000000000e+01	3.000000000000000000e+02	4.384388671910599555e-02
2.200000000000000000e+01	5.000000000000000000e+02	4.384388671910599555e-02
2.200000000000000000e+01	1.000000000000000000e+03	4.384388671910599555e-02
2.200000000000000000e+01	1.500000000000000000e+03	4.384388671910599555e-02
2.200000000000000000e+01	2.000000000000000000e+03	4.384388671910599555e-02
2.200000000000000000e+01	2.500000000000000000e+03	4.384388671910599555e-02
2.500000000000000000e+01	1.000000000000000000e+01	4.054841319160829016e-02
2.500000000000000000e+01	5.000000000000000000e+01	4.054841319160829016e-02
2.500000000000000000e+01	1.000000000000000000e+02	4.054841319160829016e-02
2.500000000000000000e+01	2.000000000000000000e+02	4.054841319160829016e-02
2.500000000000000000e+01	3.000000000000000000e+02	4.054841319160829016e-02
2.500000000000000000e+01	5.000000000000000000e+02	4.054841319160829016e-02
2.500000000000000000e+01	1.000000000000000000e+03	4.054841319160829016e-02
2.500000000000000000e+01	1.500000000000000000e+03	4.054841319160829016e-02
2.500000000000000000e+01	2.000000000000000000e+03	4.054841319160829016e-02
2.500000000000000000e+01	2.500000000000000000e+03	4.054841319160829016e-02
2.800000000000000000e+01	1.000000000000000000e+01	4.572145703194219202e-02
2.800000000000000000e+01	5.000000000000000000e+01	4.572145703194219202e-02
2.800000000000000000e+01	1.000000000000000000e+02	4.572145703194219202e-02
2.800000000000000000e+01	2.000000000000000000e+02	4.572145703194219202e-02
2.800000000000000000e+01	3.000000000000000000e+02	4.572145703194219202e-02
2.800000000000000000e+01	5.000000000000000000e+02	4.572145703194219202e-02
2.800000000000000000e+01	1.000000000000000000e+03	4.572145703194219202e-02
2.800000000000000000e+01	1.500000000000000000e+03	4.572145703194219202e-02
2.800000000000000000e+01	2.000000000000000000e+03	4.572145703194219202e-02
2.800000000000000000e+01	2.500000000000000000e+03	4.572145703194219202e-02


==> data/case_3_2_gcat_mi_sum.dat <==
1.000000000000000000e+00	1.000000000000000000e+01	3.300662633167165794e+00
1.000000000000000000e+00	5.000000000000000000e+01	3.300957109313914284e+00
1.000000000000000000e+00	1.000000000000000000e+02	3.307037689806525016e+00
1.000000000000000000e+00	2.000000000000000000e+02	3.317865573347080321e+00
1.000000000000000000e+00	3.000000000000000000e+02	3.301331237500542137e+00
1.000000000000000000e+00	5.000000000000000000e+02	3.301799475186229849e+00
1.000000000000000000e+00	1.000000000000000000e+03	3.306853204075184571e+00
1.000000000000000000e+00	1.500000000000000000e+03	3.309989169857990632e+00
1.000000000000000000e+00	2.000000000000000000e+03	3.305852629474034465e+00
1.000000000000000000e+00	2.500000000000000000e+03	3.300884344326376230e+00
4.000000000000000000e+00	1.000000000000000000e+01	2.978860353267580585e+00
4.000000000000000000e+00	5.000000000000000000e+01	2.982612885867303554e+00
4.000000000000000000e+00	1.000000000000000000e+02	2.978541403488403017e+00
4.000000000000000000e+00	2.000000000000000000e+02	2.994564740814250392e+00
4.000000000000000000e+00	3.000000000000000000e+02	2.984096965156803005e+00
4.000000000000000000e+00	5.000000000000000000e+02	2.985368484722106253e+00
4.000000000000000000e+00	1.000000000000000000e+03	2.978563636095862943e+00
4.000000000000000000e+00	1.500000000000000000e+03	2.978800378520105152e+00
4.000000000000000000e+00	2.000000000000000000e+03	2.978812868134867564e+00
4.000000000000000000e+00	2.500000000000000000e+03	2.991039617760164582e+00
7.000000000000000000e+00	1.000000000000000000e+01	2.628883057759014985e+00
7.000000000000000000e+00	5.000000000000000000e+01	2.641106073142520216e+00
7.000000000000000000e+00	1.000000000000000000e+02	2.630723819060003521e+00
7.000000000000000000e+00	2.000000000000000000e+02	2.624718812952353986e+00
7.000000000000000000e+00	3.000000000000000000e+02	2.624441035174576609e+00
7.000000000000000000e+00	5.000000000000000000e+02	2.624814712423254370e+00
7.000000000000000000e+00	1.000000000000000000e+03	2.635931541514208831e+00
7.000000000000000000e+00	1.500000000000000000e+03	2.624897234068274798e+00
7.000000000000000000e+00	2.000000000000000000e+03	2.638277896030023495e+00
7.000000000000000000e+00	2.500000000000000000e+03	2.624141762687803858e+00
1.000000000000000000e+01	1.000000000000000000e+01	2.871435446975352690e+00
1.000000000000000000e+01	5.000000000000000000e+01	2.870855763510695269e+00
1.000000000000000000e+01	1.000000000000000000e+02	2.861900508472332127e+00
1.000000000000000000e+01	2.000000000000000000e+02	2.859889878480768921e+00
1.000000000000000000e+01	3.000000000000000000e+02	2.859605787571677826e+00
1.000000000000000000e+01	5.000000000000000000e+02	2.859490948706839841e+00
1.000000000000000000e+01	1.000000000000000000e+03	2.894039181927355209e+00
1.000000000000000000e+01	1.500000000000000000e+03	2.864625549966811402e+00
1.000000000000000000e+01	2.000000000000000000e+03	2.859607604988267937e+00
1.000000000000000000e+01	2.500000000000000000e+03	2.879895292788732242e+00
1.300000000000000000e+01	1.000000000000000000e+01	2.580252381067659861e+00
1.300000000000000000e+01	5.000000000000000000e+01	2.573534198985924615e+00
1.300000000000000000e+01	1.000000000000000000e+02	2.573672636936862546e+00
1.300000000000000000e+01	2.000000000000000000e+02	2.580274366396917429e+00
1.300000000000000000e+01	3.000000000000000000e+02	2.573814682391408759e+00
1.300000000000000000e+01	5.000000000000000000e+02	2.573713221352447622e+00
1.300000000000000000e+01	1.000000000000000000e+03	2.583244562208057538e+00
1.300000000000000000e+01	1.500000000000000000e+03	2.588990998488778672e+00
1.300000000000000000e+01	2.000000000000000000e+03	2.576767840150584910e+00
1.300000000000000000e+01	2.500000000000000000e+03	2.578826217336615656e+00
1.600000000000000000e+01	1.000000000000000000e+01	2.676262071522659269e+00
1.600000000000000000e+01	5.000000000000000000e+01	2.676015003775591872e+00
1.600000000000000000e+01	1.000000000000000000e+02	2.680246194169351170e+00
1.600000000000000000e+01	2.000000000000000000e+02	2.676050176935765190e+00
1.600000000000000000e+01	3.000000000000000000e+02	2.675953976839565041e+00
1.600000000000000000e+01	5.000000000000000000e+02	2.693060852420750440e+00
1.600000000000000000e+01	1.000000000000000000e+03	2.676822483333070934e+00
1.600000000000000000e+01	1.500000000000000000e+03	2.675815642951230977e+00
1.600000000000000000e+01	2.000000000000000000e+03	2.686745722407248849e+00
1.600000000000000000e+01	2.500000000000000000e+03	2.677279441634150103e+00
1.900000000000000000e+01	1.000000000000000000e+01	2.542190930527384651e+00
1.900000000000000000e+01	5.000000000000000000e+01	2.533472528808261792e+00
1.900000000000000000e+01	1.000000000000000000e+02	2.523156008439055853e+00
1.900000000000000000e+01	2.000000000000000000e+02	2.535442268793692833e+00
1.900000000000000000e+01	3.000000000000000000e+02	2.524911302830415760e+00
1.900000000000000000e+01	5.000000000000000000e+02	2.540327825764140179e+00
1.900000000000000000e+01	1.000000000000000000e+03	2.537331581662666480e+00
1.900000000000000000e+01	1.500000000000000000e+03	2.526196649119104354e+00
1.900000000000000000e+01	2.000000000000000000e+03	2.523412141195188418e+00
1.900000000000000000e+01	2.500000000000000000e+03	2.523412141195188418e+00
2.200000000000000000e+01	1.000000000000000000e+01	2.720094295232652115e+00
2.200000000000000000e+01	5.000000000000000000e+01	2.703828630851308201e+00
2.200000000000000000e+01	1.000000000000000000e+02	2.710076983215839341e+00
2.200000000000000000e+01	2.000000000000000000e+02	2.717190707011328588e+00
2.200000000000000000e+01	3.000000000000000000e+02	2.703757983905661355e+00
2.200000000000000000e+01	5.000000000000000000e+02	2.713228585904321033e+00
2.200000000000000000e+01	1.000000000000000000e+03	2.730871161629614630e+00
2.200000000000000000e+01	1.500000000000000000e+03	2.703776796111973635e+00
2.200000000000000000e+01	2.000000000000000000e+03	2.703489999575176661e+00
2.200000000000000000e+01	2.500000000000000000e+03	2.711856496934691663e+00
2.500000000000000000e+01	1.000000000000000000e+01	2.402929389363753110e+00
2.500000000000000000e+01	5.000000000000000000e+01	2.399444701584582340e+00
2.500000000000000000e+01	1.000000000000000000e+02	2.397471183415907259e+00
2.500000000000000000e+01	2.000000000000000000e+02	2.390745810513882130e+00
2.500000000000000000e+01	3.000000000000000000e+02	2.390868188136259676e+00
2.500000000000000000e+01	5.000000000000000000e+02	2.390756418688238405e+00
2.500000000000000000e+01	1.000000000000000000e+03	2.390806236199308099e+00
2.500000000000000000e+01	1.500000000000000000e+03	2.391065484622304282e+00
2.500000000000000000e+01	2.000000000000000000e+03	2.391033508926581064e+00
2.500000000000000000e+01	2.500000000000000000e+03	2.394025168311606500e+00
2.800000000000000000e+01	1.000000000000000000e+01	2.641418483327889533e+00
2.800000000000000000e+01	5.000000000000000000e+01	2.647417855749037763e+00
2.800000000000000000e+01	1.000000000000000000e+02	2.655820454268834396e+00
2.800000000000000000e+01	2.000000000000000000e+02	2.641431396551029653e+00
2.800000000000000000e+01	3.000000000000000000e+02	2.641731270288403266e+00
2.800000000000000000e+01	5.000000000000000000e+02	2.650178941248258369e+00
2.800000000000000000e+01	1.000000000000000000e+03	2.641474850571756239e+00
2.800000000000000000e+01	1.500000000000000000e+03	2.644929029927156172e+00
2.800000000000000000e+01	2.000000000000000000e+03	2.641450335944969474e+00
2.800000000000000000e+01	2.500000000000000000e+03	2.641257047541454295e+00


==> data/case_3_2_gconv_fs.dat <==
1.000000000000000000e+00	1.000000000000000000e+01	4.017718118453972309e-03
1.000000000000000000e+00	5.000000000000000000e+01	9.335612316675456768e-03
1.000000000000000000e+00	1.000000000000000000e+02	6.425241711642160070e-03
1.000000000000000000e+00	2.000000000000000000e+02	1.455560067798966628e-02
1.000000000000000000e+00	3.000000000000000000e+02	1.210463298959063572e-02
1.000000000000000000e+00	5.000000000000000000e+02	1.629164604013655371e-02
1.000000000000000000e+00	1.000000000000000000e+03	2.821861331050667943e-02
1.000000000000000000e+00	1.500000000000000000e+03	9.676061084737508367e-03
1.000000000000000000e+00	2.000000000000000000e+03	2.465343784618889700e-02
1.000000000000000000e+00	2.500000000000000000e+03	3.132426023031653628e-03
4.000000000000000000e+00	1.000000000000000000e+01	4.017718118453972309e-03
4.000000000000000000e+00	5.000000000000000000e+01	2.615663215580710244e-03
4.000000000000000000e+00	1.000000000000000000e+02	6.425241711642160070e-03
4.000000000000000000e+00	2.000000000000000000e+02	3.014849736526770130e-07
4.000000000000000000e+00	3.000000000000000000e+02	1.210463298959063572e-02
4.000000000000000000e+00	5.000000000000000000e+02	3.185088759494192345e-04
4.000000000000000000e+00	1.000000000000000000e+03	2.315123792500983768e-03
4.000000000000000000e+00	1.500000000000000000e+03	9.280750363529488567e-04
4.000000000000000000e+00	2.000000000000000000e+03	1.309815037010175764e-02
4.000000000000000000e+00	2.500000000000000000e+03	5.025603887365281963e-04
7.000000000000000000e+00	1.000000000000000000e+01	4.017718118453972309e-03
7.000000000000000000e+00	5.000000000000000000e+01	9.335612316675456768e-03
7.000000000000000000e+00	1.000000000000000000e+02	6.425241711642160070e-03
7.000000000000000000e+00	2.000000000000000000e+02	2.131540341381077397e-03
7.000000000000000000e+00	3.000000000000000000e+02	8.597326135677985093e-03
7.000000000000000000e+00	5.000000000000000000e+02	3.614303250956796276e-03
7.000000000000000000e+00	1.000000000000000000e+03	2.158040016324824784e-02
7.000000000000000000e+00	1.500000000000000000e+03	1.094794990837266724e-02
7.000000000000000000e+00	2.000000000000000000e+03	5.100112675748835755e-04
7.000000000000000000e+00	2.500000000000000000e+03	1.265143990979433752e-03
1.000000000000000000e+01	1.000000000000000000e+01	4.017718118453972309e-03
1.000000000000000000e+01	5.000000000000000000e+01	9.335612316675456768e-03
1.000000000000000000e+01	1.000000000000000000e+02	6.425241711642160070e-03
1.000000000000000000e+01	2.000000000000000000e+02	8.453550330154380177e-03
1.000000000000000000e+01	3.000000000000000000e+02	3.034922949680884940e-03
1.000000000000000000e+01	5.000000000000000000e+02	1.419403034354749238e-02
1.000000000000000000e+01	1.000000000000000000e+03	2.546876562969302427e-02
1.000000000000000000e+01	1.500000000000000000e+03	1.163723993599541373e-03
1.000000000000000000e+01	2.000000000000000000e+03	3.942557960620485247e-03
1.000000000000000000e+01	2.500000000000000000e+03	1.405536547703700734e-02
1.300000000000000000e+01	1.000000000000000000e+01	3.506323261020849458e-03
1.300000000000000000e+01	5.000000000000000000e+01	1.511813678931606120e-04
1.300000000000000000e+01	1.000000000000000000e+02	6.425241711642160070e-03
1.300000000000000000e+01	2.000000000000000000e+02	2.696842137883237456e-03
1.300000000000000000e+01	3.000000000000000000e+02	1.210463298959063572e-02
1.300000000000000000e+01	5.000000000000000000e+02	4.624814798648291259e-04
1.300000000000000000e+01	1.000000000000000000e+03	1.068954770043273328e-02
1.300000000000000000e+01	1.500000000000000000e+03	4.957150175907809597e-03
1.300000000000000000e+01	2.000000000000000000e+03	2.432287900807406089e-03
1.300000000000000000e+01	2.500000000000000000e+03	5.078476723012315119e-03
1.600000000000000000e+01	1.000000000000000000e+01	4.017718118453972309e-03
1.600000000000000000e+01	5.000000000000000000e+01	2.059403783738478211e-04
1.600000000000000000e+01	1.000000000000000000e+02	6.425241711642160070e-03
1.600000000000000000e+01	2.000000000000000000e+02	5.342313753093907991e-04
1.600000000000000000e+01	3.000000000000000000e+02	3.034922949680884940e-03
1.600000000000000000e+01	5.000000000000000000e+02	3.675210858342659037e-04
1.600000000000000000e+01	1.000000000000000000e+03	2.166936585613621347e-03
1.600000000000000000e+01	1.500000000000000000e+03	6.794659186468043899e-03
1.600000000000000000e+01	2.000000000000000000e+03	3.387697018975011076e-05
1.600000000000000000e+01	2.500000000000000000e+03	2.081410902039948496e-03
1.900000000000000000e+01	1.000000000000000000e+01	4.017718118453972309e-03
1.900000000000000000e+01	5.000000000000000000e+01	6.635111941614368902e-03
1.900000000000000000e+01	1.000000000000000000e+02	4.674148314821602312e-03
1.900000000000000000e+01	2.000000000000000000e+02	1.221905008218260313e-02
1.900000000000000000e+01	3.000000000000000000e+02	1.305399361510861667e-04
1.900000000000000000e+01	5.000000000000000000e+02	1.353061908475949870e-02
1.900000000000000000e+01	1.000000000000000000e+03	2.132165726033519171e-02
1.900000000000000000e+01	1.500000000000000000e+03	1.881844976754365462e-04
1.900000000000000000e+01	2.000000000000000000e+03	6.367660076724845908e-04
1.900000000000000000e+01	2.500000000000000000e+03	2.643472636179033941e-03
2.200000000000000000e+01	1.000000000000000000e+01	4.017718118453972309e-03
2.200000000000000000e+01	5.000000000000000000e+01	9.335612316675456768e-03
2.200000000000000000e+01	1.000000000000000000e+02	4.360666473190555337e-03
2.200000000000000000e+01	2.000000000000000000e+02	1.455560067798966628e-02
2.200000000000000000e+01	3.000000000000000000e+02	1.305399361510861667e-04
2.200000000000000000e+01	5.000000000000000000e+02	1.629164604013655371e-02
2.200000000000000000e+01	1.000000000000000000e+03	2.253392563522282899e-02
2.200000000000000000e+01	1.500000000000000000e+03	1.710907588599730467e-02
2.200000000000000000e+01	2.000000000000000000e+03	6.723608912349021693e-04
2.200000000000000000e+01	2.500000000000000000e+03	2.544737474989844372e-04
2.500000000000000000e+01	1.000000000000000000e+01	2.096067767061615683e-03
2.500000000000000000e+01	5.000000000000000000e+01	5.721334628936425304e-04
2.500000000000000000e+01	1.000000000000000000e+02	4.360666473190555337e-03
2.500000000000000000e+01	2.000000000000000000e+02	8.900103836140260682e-06
2.500000000000000000e+01	3.000000000000000000e+02	1.132985291395716132e-03
2.500000000000000000e+01	5.000000000000000000e+02	3.503614795627996159e-04
2.500000000000000000e+01	1.000000000000000000e+03	1.573493660393943117e-04
2.500000000000000000e+01	1.500000000000000000e+03	6.938370277235206274e-03
2.500000000000000000e+01	2.000000000000000000e+03	2.521053534281225694e-04
2.500000000000000000e+01	2.500000000000000000e+03	3.781919891177043525e-04
2.800000000000000000e+01	1.000000000000000000e+01	4.017718118453972309e-03
2.800000000000000000e+01	5.000000000000000000e+01	9.335612316675456768e-03
2.800000000000000000e+01	1.000000000000000000e+02	1.814667132259861759e-03
2.800000000000000000e+01	2.000000000000000000e+02	8.453550330154380177e-03
2.800000000000000000e+01	3.000000000000000000e+02	4.105116939661090925e-04
2.800000000000000000e+01	5.000000000000000000e+02	1.739259145483451618e-03
2.800000000000000000e+01	1.000000000000000000e+03	7.596663005091208731e-03
2.800000000000000000e+01	1.500000000000000000e+03	1.839357718825596066e-03
2.800000000000000000e+01	2.000000000000000000e+03	9.032224543803479833e-05
2.800000000000000000e+01	2.500000000000000000e+03	6.640556368957550859e-04


==> data/case_3_2_gconv_mi.dat <==
1.000000000000000000e+00	1.000000000000000000e+01	2.214607467413309827e-02
1.000000000000000000e+00	5.000000000000000000e+01	1.603322352055935873e-02
1.000000000000000000e+00	1.000000000000000000e+02	1.608065557083260266e-02
1.000000000000000000e+00	2.000000000000000000e+02	2.738746466340380437e-02
1.000000000000000000e+00	3.000000000000000000e+02	0.000000000000000000e+00
1.000000000000000000e+00	5.000000000000000000e+02	1.880258904560716537e-02
1.000000000000000000e+00	1.000000000000000000e+03	3.788648592234622470e-02
1.000000000000000000e+00	1.500000000000000000e+03	1.755769098480852719e-02
1.000000000000000000e+00	2.000000000000000000e+03	1.820210812209244189e-02
1.000000000000000000e+00	2.500000000000000000e+03	1.979558071144849052e-02
4.000000000000000000e+00	1.000000000000000000e+01	0.000000000000000000e+00
4.000000000000000000e+00	5.000000000000000000e+01	0.000000000000000000e+00
4.000000000000000000e+00	1.000000000000000000e+02	1.098363948284042380e-02
4.000000000000000000e+00	2.000000000000000000e+02	1.103931620752907072e-02
4.000000000000000000e+00	3.000000000000000000e+02	1.251522274904925958e-02
4.000000000000000000e+00	5.000000000000000000e+02	0.000000000000000000e+00
4.000000000000000000e+00	1.000000000000000000e+03	2.793734259794122821e-03
4.000000000000000000e+00	1.500000000000000000e+03	0.000000000000000000e+00
4.000000000000000000e+00	2.000000000000000000e+03	8.814790877671452307e-03
4.000000000000000000e+00	2.500000000000000000e+03	1.596779294521666337e-02
7.000000000000000000e+00	1.000000000000000000e+01	2.024064269703140795e-03
7.000000000000000000e+00	5.000000000000000000e+01	5.832553838212017894e-04
7.000000000000000000e+00	1.000000000000000000e+02	9.942916428413939300e-03
7.000000000000000000e+00	2.000000000000000000e+02	0.000000000000000000e+00
7.000000000000000000e+00	3.000000000000000000e+02	1.950243760553860284e-02
7.000000000000000000e+00	5.000000000000000000e+02	3.377777238776635826e-03
7.000000000000000000e+00	1.000000000000000000e+03	2.061843853268441329e-02
7.000000000000000000e+00	1.500000000000000000e+03	1.901366123469783176e-02
7.000000000000000000e+00	2.000000000000000000e+03	1.453363435029597639e-02
7.000000000000000000e+00	2.500000000000000000e+03	7.880890706597476481e-04
1.000000000000000000e+01	1.000000000000000000e+01	4.686998607102976777e-03
1.000000000000000000e+01	5.000000000000000000e+01	6.626504676173761155e-03
1.000000000000000000e+01	1.000000000000000000e+02	5.704338761528093826e-03
1.000000000000000000e+01	2.000000000000000000e+02	1.011891245145246643e-02
1.000000000000000000e+01	3.000000000000000000e+02	0.000000000000000000e+00
1.000000000000000000e+01	5.000000000000000000e+02	2.124018183325659948e-02
1.000000000000000000e+01	1.000000000000000000e+03	1.733323998561120405e-02
1.000000000000000000e+01	1.500000000000000000e+03	0.000000000000000000e+00
1.000000000000000000e+01	2.000000000000000000e+03	2.887798931284546455e-03
1.000000000000000000e+01	2.500000000000000000e+03	1.186261696967338963e-03
1.300000000000000000e+01	1.000000000000000000e+01	1.482848339536491089e-02
1.300000000000000000e+01	5.000000000000000000e+01	0.000000000000000000e+00
1.300000000000000000e+01	1.000000000000000000e+02	3.340373194019363723e-03
1.300000000000000000e+01	2.000000000000000000e+02	6.226657916648559166e-03
1.300000000000000000e+01	3.000000000000000000e+02	1.196569809441117016e-02
1.300000000000000000e+01	5.000000000000000000e+02	1.395169183675526448e-02
1.300000000000000000e+01	1.000000000000000000e+03	0.000000000000000000e+00
1.300000000000000000e+01	1.500000000000000000e+03	0.000000000000000000e+00
1.300000000000000000e+01	2.000000000000000000e+03	5.908393285435353803e-03
1.300000000000000000e+01	2.500000000000000000e+03	1.289765385557251065e-03
1.600000000000000000e+01	1.000000000000000000e+01	1.788733966233757577e-02
1.600000000000000000e+01	5.000000000000000000e+01	1.093390217767220562e-03
1.600000000000000000e+01	1.000000000000000000e+02	1.771661137206259617e-02
1.600000000000000000e+01	2.000000000000000000e+02	8.501951502322357968e-03
1.600000000000000000e+01	3.000000000000000000e+02	3.974087224551947628e-03
1.600000000000000000e+01	5.000000000000000000e+02	0.000000000000000000e+00
1.600000000000000000e+01	1.000000000000000000e+03	8.885827782756150484e-03
1.600000000000000000e+01	1.500000000000000000e+03	0.000000000000000000e+00
1.600000000000000000e+01	2.000000000000000000e+03	1.573054956948372052e-03
1.600000000000000000e+01	2.500000000000000000e+03	2.570231900596908758e-03
1.900000000000000000e+01	1.000000000000000000e+01	3.757384726505330619e-03
1.900000000000000000e+01	5.000000000000000000e+01	0.000000000000000000e+00
1.900000000000000000e+01	1.000000000000000000e+02	0.000000000000000000e+00
1.900000000000000000e+01	2.000000000000000000e+02	5.139941195279273956e-03
1.900000000000000000e+01	3.000000000000000000e+02	0.000000000000000000e+00
1.900000000000000000e+01	5.000000000000000000e+02	1.221933564943222805e-02
1.900000000000000000e+01	1.000000000000000000e+03	1.309290509695304472e-02
1.900000000000000000e+01	1.500000000000000000e+03	0.000000000000000000e+00
1.900000000000000000e+01	2.000000000000000000e+03	0.000000000000000000e+00
1.900000000000000000e+01	2.500000000000000000e+03	2.854413075706441205e-03
2.200000000000000000e+01	1.000000000000000000e+01	0.000000000000000000e+00
2.200000000000000000e+01	5.000000000000000000e+01	0.000000000000000000e+00
2.200000000000000000e+01	1.000000000000000000e+02	0.000000000000000000e+00
2.200000000000000000e+01	2.000000000000000000e+02	2.191417766153502811e-03
2.200000000000000000e+01	3.000000000000000000e+02	1.014421571887691442e-04
2.200000000000000000e+01	5.000000000000000000e+02	1.656383554783813494e-02
2.200000000000000000e+01	1.000000000000000000e+03	1.896623457442370153e-02
2.200000000000000000e+01	1.500000000000000000e+03	1.658331706108162606e-02
2.200000000000000000e+01	2.000000000000000000e+03	0.000000000000000000e+00
2.200000000000000000e+01	2.500000000000000000e+03	8.524939148721877302e-04
2.500000000000000000e+01	1.000000000000000000e+01	0.000000000000000000e+00
2.500000000000000000e+01	5.000000000000000000e+01	1.375749710546148030e-02
2.500000000000000000e+01	1.000000000000000000e+02	6.021027765983788527e-03
2.500000000000000000e+01	2.000000000000000000e+02	1.197225892316455820e-02
2.500000000000000000e+01	3.000000000000000000e+02	0.000000000000000000e+00
2.500000000000000000e+01	5.000000000000000000e+02	3.523169298439876584e-03
2.500000000000000000e+01	1.000000000000000000e+03	1.247849316352311888e-02
2.500000000000000000e+01	1.500000000000000000e+03	9.663897992820524863e-03
2.500000000000000000e+01	2.000000000000000000e+03	1.442358667067678013e-02
2.500000000000000000e+01	2.500000000000000000e+03	1.013360635561189049e-02
2.800000000000000000e+01	1.000000000000000000e+01	1.426369512063097034e-02
2.800000000000000000e+01	5.000000000000000000e+01	2.775497641187851805e-02
2.800000000000000000e+01	1.000000000000000000e+02	0.000000000000000000e+00
2.800000000000000000e+01	2.000000000000000000e+02	4.002812750320217106e-03
2.800000000000000000e+01	3.000000000000000000e+02	0.000000000000000000e+00
2.800000000000000000e+01	5.000000000000000000e+02	2.314265069596643798e-03
2.800000000000000000e+01	1.000000000000000000e+03	1.727399926031347732e-02
2.800000000000000000e+01	1.500000000000000000e+03	8.412116648467860003e-03
2.800000000000000000e+01	2.000000000000000000e+03	7.134944202828785720e-03
2.800000000000000000e+01	2.500000000000000000e+03	2.996417513112747955e-03


==> data/case_3_3_gcat_fs_max.dat <==
1.000000000000000000e+00	1.000000000000000000e+01	1.431459584998620027e-01
1.000000000000000000e+00	5.000000000000000000e+01	1.431459584998620027e-01
1.000000000000000000e+00	1.000000000000000000e+02	1.431459584998620027e-01
1.000000000000000000e+00	2.000000000000000000e+02	1.431459584998620027e-01
1.000000000000000000e+00	3.000000000000000000e+02	1.431459584998620027e-01
1.000000000000000000e+00	5.000000000000000000e+02	1.431459584998620027e-01
1.000000000000000000e+00	1.000000000000000000e+03	1.431459584998620027e-01
1.000000000000000000e+00	1.500000000000000000e+03	1.431459584998620027e-01
1.000000000000000000e+00	2.000000000000000000e+03	1.431459584998620027e-01
1.000000000000000000e+00	2.500000000000000000e+03	1.431459584998620027e-01
4.000000000000000000e+00	1.000000000000000000e+01	9.756794782627831175e-02
4.000000000000000000e+00	5.000000000000000000e+01	9.756794782627831175e-02
4.000000000000000000e+00	1.000000000000000000e+02	1.181340792914431503e-01
4.000000000000000000e+00	2.000000000000000000e+02	9.756794782627831175e-02
4.000000000000000000e+00	3.000000000000000000e+02	1.099815157116521558e-01
4.000000000000000000e+00	5.000000000000000000e+02	1.028294624876642249e-01
4.000000000000000000e+00	1.000000000000000000e+03	9.756794782627831175e-02
4.000000000000000000e+00	1.500000000000000000e+03	1.168224299065498961e-01
4.000000000000000000e+00	2.000000000000000000e+03	1.011278914165636422e-01
4.000000000000000000e+00	2.500000000000000000e+03	9.756794782627831175e-02
7.000000000000000000e+00	1.000000000000000000e+01	7.462686567164822371e-02
7.000000000000000000e+00	5.000000000000000000e+01	5.901269002047260237e-02
7.000000000000000000e+00	1.000000000000000000e+02	5.901269002047260237e-02
7.000000000000000000e+00	2.000000000000000000e+02	5.901269002047260237e-02
7.000000000000000000e+00	3.000000000000000000e+02	5.901269002047260237e-02
7.000000000000000000e+00	5.000000000000000000e+02	5.901269002047260237e-02
7.000000000000000000e+00	1.000000000000000000e+03	5.901269002047260237e-02
7.000000000000000000e+00	1.500000000000000000e+03	7.022081476493480245e-02
7.000000000000000000e+00	2.000000000000000000e+03	5.901269002047260237e-02
7.000000000000000000e+00	2.500000000000000000e+03	5.901269002047260237e-02
1.000000000000000000e+01	1.000000000000000000e+01	6.684661156251170411e-02
1.000000000000000000e+01	5.000000000000000000e+01	6.684661156251170411e-02
1.000000000000000000e+01	1.000000000000000000e+02	6.684661156251170411e-02
1.000000000000000000e+01	2.000000000000000000e+02	6.684661156251170411e-02
1.000000000000000000e+01	3.000000000000000000e+02	6.684661156251170411e-02
1.000000000000000000e+01	5.000000000000000000e+02	6.684661156251170411e-02
1.000000000000000000e+01	1.000000000000000000e+03	6.684661156251170411e-02
1.000000000000000000e+01	1.500000000000000000e+03	6.684661156251170411e-02
1.000000000000000000e+01	2.000000000000000000e+03	6.684661156251170411e-02
1.000000000000000000e+01	2.500000000000000000e+03	6.684661156251170411e-02
1.300000000000000000e+01	1.000000000000000000e+01	5.470227547849138006e-02
1.300000000000000000e+01	5.000000000000000000e+01	5.470227547849138006e-02
1.300000000000000000e+01	1.000000000000000000e+02	5.470227547849138006e-02
1.300000000000000000e+01	2.000000000000000000e+02	5.470227547849138006e-02
1.300000000000000000e+01	3.000000000000000000e+02	5.470227547849138006e-02
1.300000000000000000e+01	5.000000000000000000e+02	5.470227547849138006e-02
1.300000000000000000e+01	1.000000000000000000e+03	5.746291455922380997e-02
1.300000000000000000e+01	1.500000000000000000e+03	5.470227547849138006e-02
1.300000000000000000e+01	2.000000000000000000e+03	5.470227547849138006e-02
1.300000000000000000e+01	2.500000000000000000e+03	5.470227547849138006e-02
1.600000000000000000e+01	1.000000000000000000e+01	7.583369586943744523e-02
1.600000000000000000e+01	5.000000000000000000e+01	7.583369586943744523e-02
1.600000000000000000e+01	1.000000000000000000e+02	7.583369586943744523e-02
1.600000000000000000e+01	2.000000000000000000e+02	7.583369586943744523e-02
1.600000000000000000e+01	3.000000000000000000e+02	7.583369586943744523e-02
1.600000000000000000e+01	5.000000000000000000e+02	7.583369586943744523e-02
1.600000000000000000e+01	1.000000000000000000e+03	7.583369586943744523e-02
1.600000000000000000e+01	1.500000000000000000e+03	7.583369586943744523e-02
1.600000000000000000e+01	2.000000000000000000e+03	7.583369586943744523e-02
1.600000000000000000e+01	2.500000000000000000e+03	7.583369586943744523e-02
1.900000000000000000e+01	1.000000000000000000e+01	9.494166086623945233e-02
1.900000000000000000e+01	5.000000000000000000e+01	9.494166086623945233e-02
1.900000000000000000e+01	1.000000000000000000e+02	9.494166086623945233e-02
1.900000000000000000e+01	2.000000000000000000e+02	9.494166086623945233e-02
1.900000000000000000e+01	3.000000000000000000e+02	9.494166086623945233e-02
1.900000000000000000e+01	5.000000000000000000e+02	9.494166086623945233e-02
1.900000000000000000e+01	1.000000000000000000e+03	9.494166086623945233e-02
1.900000000000000000e+01	1.500000000000000000e+03	9.494166086623945233e-02
1.900000000000000000e+01	2.000000000000000000e+03	9.494166086623945233e-02
1.900000000000000000e+01	2.500000000000000000e+03	9.494166086623945233e-02
2.200000000000000000e+01	1.000000000000000000e+01	6.134324035859317625e-02
2.200000000000000000e+01	5.000000000000000000e+01	6.134324035859317625e-02
2.200000000000000000e+01	1.000000000000000000e+02	6.134324035859317625e-02
2.200000000000000000e+01	2.000000000000000000e+02	6.134324035859317625e-02
2.200000000000000000e+01	3.000000000000000000e+02	6.134324035859317625e-02
2.200000000000000000e+01	5.000000000000000000e+02	6.134324035859317625e-02
2.200000000000000000e+01	1.000000000000000000e+03	6.134324035859317625e-02
2.200000000000000000e+01	1.500000000000000000e+03	6.134324035859317625e-02
2.200000000000000000e+01	2.000000000000000000e+03	6.134324035859317625e-02
2.200000000000000000e+01	2.500000000000000000e+03	6.134324035859317625e-02
2.500000000000000000e+01	1.000000000000000000e+01	5.659640577294333674e-02
2.500000000000000000e+01	5.000000000000000000e+01	5.659640577294333674e-02
2.500000000000000000e+01	1.000000000000000000e+02	5.659640577294333674e-02
2.500000000000000000e+01	2.000000000000000000e+02	5.659640577294333674e-02
2.500000000000000000e+01	3.000000000000000000e+02	5.659640577294333674e-02
2.500000000000000000e+01	5.000000000000000000e+02	5.659640577294333674e-02
2.500000000000000000e+01	1.000000000000000000e+03	5.659640577294333674e-02
2.500000000000000000e+01	1.500000000000000000e+03	5.659640577294333674e-02
2.500000000000000000e+01	2.000000000000000000e+03	5.659640577294333674e-02
2.500000000000000000e+01	2.500000000000000000e+03	5.659640577294333674e-02
2.800000000000000000e+01	1.000000000000000000e+01	5.779805209051258608e-02
2.800000000000000000e+01	5.000000000000000000e+01	5.779805209051258608e-02
2.800000000000000000e+01	1.000000000000000000e+02	5.779805209051258608e-02
2.800000000000000000e+01	2.000000000000000000e+02	5.779805209051258608e-02
2.800000000000000000e+01	3.000000000000000000e+02	5.779805209051258608e-02
2.800000000000000000e+01	5.000000000000000000e+02	5.779805209051258608e-02
2.800000000000000000e+01	1.000000000000000000e+03	5.779805209051258608e-02
2.800000000000000000e+01	1.500000000000000000e+03	5.779805209051258608e-02
2.800000000000000000e+01	2.000000000000000000e+03	5.779805209051258608e-02
2.800000000000000000e+01	2.500000000000000000e+03	5.779805209051258608e-02


==> data/case_3_3_gcat_fs_sum.dat <==
1.000000000000000000e+00	1.000000000000000000e+01	3.211865494817605970e+00
1.000000000000000000e+00	5.000000000000000000e+01	3.206814989767100776e+00
1.000000000000000000e+00	1.000000000000000000e+02	3.225163087585400490e+00
1.000000000000000000e+00	2.000000000000000000e+02	3.211865494817605970e+00
1.000000000000000000e+00	3.000000000000000000e+02	3.210735899418139638e+00
1.000000000000000000e+00	5.000000000000000000e+02	3.209610472267381276e+00
1.000000000000000000e+00	1.000000000000000000e+03	3.131349546971123665e+00
1.000000000000000000e+00	1.500000000000000000e+03	3.203551705247126957e+00
1.000000000000000000e+00	2.000000000000000000e+03	3.114382044479101275e+00
1.000000000000000000e+00	2.500000000000000000e+03	3.215279523371300741e+00
4.000000000000000000e+00	1.000000000000000000e+01	2.415656012509010075e+00
4.000000000000000000e+00	5.000000000000000000e+01	2.398799177202228350e+00
4.000000000000000000e+00	1.000000000000000000e+02	2.507264382321482188e+00
4.000000000000000000e+00	2.000000000000000000e+02	2.468663404963459485e+00
4.000000000000000000e+00	3.000000000000000000e+02	2.499111818741691415e+00
4.000000000000000000e+00	5.000000000000000000e+02	2.491959765517703485e+00
4.000000000000000000e+00	1.000000000000000000e+03	2.409677664830033983e+00
4.000000000000000000e+00	1.500000000000000000e+03	2.505952732936589378e+00
4.000000000000000000e+00	2.000000000000000000e+03	2.490258194446602680e+00
4.000000000000000000e+00	2.500000000000000000e+03	2.407839609941555103e+00
7.000000000000000000e+00	1.000000000000000000e+01	2.116302422071755007e+00
7.000000000000000000e+00	5.000000000000000000e+01	2.049807950102894960e+00
7.000000000000000000e+00	1.000000000000000000e+02	2.072627992323341495e+00
7.000000000000000000e+00	2.000000000000000000e+02	2.047550143397784517e+00
7.000000000000000000e+00	3.000000000000000000e+02	2.041703545064700975e+00
7.000000000000000000e+00	5.000000000000000000e+02	2.044227243977420727e+00
7.000000000000000000e+00	1.000000000000000000e+03	2.090317618150283607e+00
7.000000000000000000e+00	1.500000000000000000e+03	2.111896371165041586e+00
7.000000000000000000e+00	2.000000000000000000e+03	2.044747464117494307e+00
7.000000000000000000e+00	2.500000000000000000e+03	2.099894069887400683e+00
1.000000000000000000e+01	1.000000000000000000e+01	2.435205860854068760e+00
1.000000000000000000e+01	5.000000000000000000e+01	2.395612019716661933e+00
1.000000000000000000e+01	1.000000000000000000e+02	2.386930894055868890e+00
1.000000000000000000e+01	2.000000000000000000e+02	2.383931212538990430e+00
1.000000000000000000e+01	3.000000000000000000e+02	2.395583046113649139e+00
1.000000000000000000e+01	5.000000000000000000e+02	2.391418437496628968e+00
1.000000000000000000e+01	1.000000000000000000e+03	2.383738934935079712e+00
1.000000000000000000e+01	1.500000000000000000e+03	2.383707928983133328e+00
1.000000000000000000e+01	2.000000000000000000e+03	2.449053586470939958e+00
1.000000000000000000e+01	2.500000000000000000e+03	2.395230445798010699e+00
1.300000000000000000e+01	1.000000000000000000e+01	2.010543342132887101e+00
1.300000000000000000e+01	5.000000000000000000e+01	2.059336948208714713e+00
1.300000000000000000e+01	1.000000000000000000e+02	2.016870269987133035e+00
1.300000000000000000e+01	2.000000000000000000e+02	2.020079032167401589e+00
1.300000000000000000e+01	3.000000000000000000e+02	2.010823807359170878e+00
1.300000000000000000e+01	5.000000000000000000e+02	2.013599760394786387e+00
1.300000000000000000e+01	1.000000000000000000e+03	2.067943752785613043e+00
1.300000000000000000e+01	1.500000000000000000e+03	2.033520198274609836e+00
1.300000000000000000e+01	2.000000000000000000e+03	2.047825236566642726e+00
1.300000000000000000e+01	2.500000000000000000e+03	2.010541970394139177e+00
1.600000000000000000e+01	1.000000000000000000e+01	2.346749521785748804e+00
1.600000000000000000e+01	5.000000000000000000e+01	2.375076202182122564e+00
1.600000000000000000e+01	1.000000000000000000e+02	2.348381382187931798e+00
1.600000000000000000e+01	2.000000000000000000e+02	2.368449313106918197e+00
1.600000000000000000e+01	3.000000000000000000e+02	2.363990563653624921e+00
1.600000000000000000e+01	5.000000000000000000e+02	2.347040531543021835e+00
1.600000000000000000e+01	1.000000000000000000e+03	2.351245585666012161e+00
1.600000000000000000e+01	1.500000000000000000e+03	2.349437405378060006e+00
1.600000000000000000e+01	2.000000000000000000e+03	2.370959155902038873e+00
1.600000000000000000e+01	2.500000000000000000e+03	2.346247837369166866e+00
1.900000000000000000e+01	1.000000000000000000e+01	2.437033162002544273e+00
1.900000000000000000e+01	5.000000000000000000e+01	2.441359542420807216e+00
1.900000000000000000e+01	1.000000000000000000e+02	2.452306968213903815e+00
1.900000000000000000e+01	2.000000000000000000e+02	2.444646344721915998e+00
1.900000000000000000e+01	3.000000000000000000e+02	2.466531414775458675e+00
1.900000000000000000e+01	5.000000000000000000e+02	2.443847867909164862e+00
1.900000000000000000e+01	1.000000000000000000e+03	2.441385173681731136e+00
1.900000000000000000e+01	1.500000000000000000e+03	2.443087844046328172e+00
1.900000000000000000e+01	2.000000000000000000e+03	2.453286380111501241e+00
1.900000000000000000e+01	2.500000000000000000e+03	2.449744435721208369e+00
2.200000000000000000e+01	1.000000000000000000e+01	2.201082107828908008e+00
2.200000000000000000e+01	5.000000000000000000e+01	2.205706798948094960e+00
2.200000000000000000e+01	1.000000000000000000e+02	2.201986142314998229e+00
2.200000000000000000e+01	2.000000000000000000e+02	2.209839317331605102e+00
2.200000000000000000e+01	3.000000000000000000e+02	2.202267345083087413e+00
2.200000000000000000e+01	5.000000000000000000e+02	2.208953101827560772e+00
2.200000000000000000e+01	1.000000000000000000e+03	2.202815805256467918e+00
2.200000000000000000e+01	1.500000000000000000e+03	2.205517351425942074e+00
2.200000000000000000e+01	2.000000000000000000e+03	2.200241123390595632e+00
2.200000000000000000e+01	2.500000000000000000e+03	2.218224944174666646e+00
2.500000000000000000e+01	1.000000000000000000e+01	2.037632350292330585e+00
2.500000000000000000e+01	5.000000000000000000e+01	2.032562593078352187e+00
2.500000000000000000e+01	1.000000000000000000e+02	2.039832306540637852e+00
2.500000000000000000e+01	2.000000000000000000e+02	2.032602743668172174e+00
2.500000000000000000e+01	3.000000000000000000e+02	2.036910532304609944e+00
2.500000000000000000e+01	5.000000000000000000e+02	2.037324393851342563e+00
2.500000000000000000e+01	1.000000000000000000e+03	2.033083462270778519e+00
2.500000000000000000e+01	1.500000000000000000e+03	2.038219728141486442e+00
2.500000000000000000e+01	2.000000000000000000e+03	2.054420709510530685e+00
2.500000000000000000e+01	2.500000000000000000e+03	2.032491022750281928e+00
2.800000000000000000e+01	1.000000000000000000e+01	2.098238281373839609e+00
2.800000000000000000e+01	5.000000000000000000e+01	2.104192666410642509e+00
2.800000000000000000e+01	1.000000000000000000e+02	2.101147631800189153e+00
2.800000000000000000e+01	2.000000000000000000e+02	2.100683403088015488e+00
2.800000000000000000e+01	3.000000000000000000e+02	2.106543278539344755e+00
2.800000000000000000e+01	5.000000000000000000e+02	2.105635175240949231e+00
2.800000000000000000e+01	1.000000000000000000e+03	2.098058417902397998e+00
2.800000000000000000e+01	1.500000000000000000e+03	2.098005012212810882e+00
2.800000000000000000e+01	2.000000000000000000e+03	2.099260854027312995e+00
2.800000000000000000e+01	2.500000000000000000e+03	2.097959019935427882e+00


==> data/case_3_3_gcat_mi_max.dat <==
1.000000000000000000e+00	1.000000000000000000e+01	8.130239872303568482e-02
1.000000000000000000e+00	5.000000000000000000e+01	8.120770175333880125e-02
1.000000000000000000e+00	1.000000000000000000e+02	8.841638301997645222e-02
1.000000000000000000e+00	2.000000000000000000e+02	8.130239872303568482e-02
1.000000000000000000e+00	3.000000000000000000e+02	8.130239872303568482e-02
1.000000000000000000e+00	5.000000000000000000e+02	8.120770175333880125e-02
1.000000000000000000e+00	1.000000000000000000e+03	8.120770175333880125e-02
1.000000000000000000e+00	1.500000000000000000e+03	8.120770175333880125e-02
1.000000000000000000e+00	2.000000000000000000e+03	8.120770175333880125e-02
1.000000000000000000e+00	2.500000000000000000e+03	8.120770175333880125e-02
4.000000000000000000e+00	1.000000000000000000e+01	5.396422437069392508e-02
4.000000000000000000e+00	5.000000000000000000e+01	5.396422437069392508e-02
4.000000000000000000e+00	1.000000000000000000e+02	6.997935998034776617e-02
4.000000000000000000e+00	2.000000000000000000e+02	5.496084233985998324e-02
4.000000000000000000e+00	3.000000000000000000e+02	5.396422437069392508e-02
4.000000000000000000e+00	5.000000000000000000e+02	7.262831476242559425e-02
4.000000000000000000e+00	1.000000000000000000e+03	5.396422437069392508e-02
4.000000000000000000e+00	1.500000000000000000e+03	8.270275741998700525e-02
4.000000000000000000e+00	2.000000000000000000e+03	5.698804410108238017e-02
4.000000000000000000e+00	2.500000000000000000e+03	5.396422437069392508e-02
7.000000000000000000e+00	1.000000000000000000e+01	4.073739819250543626e-02
7.000000000000000000e+00	5.000000000000000000e+01	4.073739819250543626e-02
7.000000000000000000e+00	1.000000000000000000e+02	4.073739819250543626e-02
7.000000000000000000e+00	2.000000000000000000e+02	4.073739819250543626e-02
7.000000000000000000e+00	3.000000000000000000e+02	4.073739819250543626e-02
7.000000000000000000e+00	5.000000000000000000e+02	4.073739819250543626e-02
7.000000000000000000e+00	1.000000000000000000e+03	4.073739819250543626e-02
7.000000000000000000e+00	1.500000000000000000e+03	4.562472282994645134e-02
7.000000000000000000e+00	2.000000000000000000e+03	4.073739819250543626e-02
7.000000000000000000e+00	2.500000000000000000e+03	4.073739819250543626e-02
1.000000000000000000e+01	1.000000000000000000e+01	4.622199270053450881e-02
1.000000000000000000e+01	5.000000000000000000e+01	4.622199270053450881e-02
1.000000000000000000e+01	1.000000000000000000e+02	4.622199270053450881e-02
1.000000000000000000e+01	2.000000000000000000e+02	4.622199270053450881e-02
1.000000000000000000e+01	3.000000000000000000e+02	4.622199270053450881e-02
1.000000000000000000e+01	5.000000000000000000e+02	4.622199270053450881e-02
1.000000000000000000e+01	1.000000000000000000e+03	4.622199270053450881e-02
1.000000000000000000e+01	1.500000000000000000e+03	4.622199270053450881e-02
1.000000000000000000e+01	2.000000000000000000e+03	4.622199270053450881e-02
1.000000000000000000e+01	2.500000000000000000e+03	4.622199270053450881e-02
1.300000000000000000e+01	1.000000000000000000e+01	4.256382338910236207e-02
1.300000000000000000e+01	5.000000000000000000e+01	4.256382338910236207e-02
1.300000000000000000e+01	1.000000000000000000e+02	4.256382338910236207e-02
1.300000000000000000e+01	2.000000000000000000e+02	4.256382338910236207e-02
1.300000000000000000e+01	3.000000000000000000e+02	4.256382338910236207e-02
1.300000000000000000e+01	5.000000000000000000e+02	4.256382338910236207e-02
1.300000000000000000e+01	1.000000000000000000e+03	4.256382338910236207e-02
1.300000000000000000e+01	1.500000000000000000e+03	4.256382338910236207e-02
1.300000000000000000e+01	2.000000000000000000e+03	4.256382338910236207e-02
1.300000000000000000e+01	2.500000000000000000e+03	4.256382338910236207e-02
1.600000000000000000e+01	1.000000000000000000e+01	5.316356739009342469e-02
1.600000000000000000e+01	5.000000000000000000e+01	5.316356739009342469e-02
1.600000000000000000e+01	1.000000000000000000e+02	5.316356739009342469e-02
1.600000000000000000e+01	2.000000000000000000e+02	5.316356739009342469e-02
1.600000000000000000e+01	3.000000000000000000e+02	5.316356739009342469e-02
1.600000000000000000e+01	5.000000000000000000e+02	5.316356739009342469e-02
1.600000000000000000e+01	1.000000000000000000e+03	5.316356739009342469e-02
1.600000000000000000e+01	1.500000000000000000e+03	5.316356739009342469e-02
1.600000000000000000e+01	2.000000000000000000e+03	5.316356739009342469e-02
1.600000000000000000e+01	2.500000000000000000e+03	5.316356739009342469e-02
1.900000000000000000e+01	1.000000000000000000e+01	4.703603522067534293e-02
1.900000000000000000e+01	5.000000000000000000e+01	4.703603522067534293e-02
1.900000000000000000e+01	1.000000000000000000e+02	4.703603522067534293e-02
1.900000000000000000e+01	2.000000000000000000e+02	4.703603522067534293e-02
1.900000000000000000e+01	3.000000000000000000e+02	4.703603522067534293e-02
1.900000000000000000e+01	5.000000000000000000e+02	4.703603522067534293e-02
1.900000000000000000e+01	1.000000000000000000e+03	4.703603522067534293e-02
1.900000000000000000e+01	1.500000000000000000e+03	4.703603522067534293e-02
1.900000000000000000e+01	2.000000000000000000e+03	4.703603522067534293e-02
1.900000000000000000e+01	2.500000000000000000e+03	4.703603522067534293e-02
2.200000000000000000e+01	1.000000000000000000e+01	4.384388671910599555e-02
2.200000000000000000e+01	5.000000000000000000e+01	4.384388671910599555e-02
2.200000000000000000e+01	1.000000000000000000e+02	4.384388671910599555e-02
2.200000000000000000e+01	2.000000000000000000e+02	4.384388671910599555e-02
2.200000000000000000e+01	3.000000000000000000e+02	4.384388671910599555e-02
2.200000000000000000e+01	5.000000000000000000e+02	4.384388671910599555e-02
2.200000000000000000e+01	1.000000000000000000e+03	4.384388671910599555e-02
2.200000000000000000e+01	1.500000000000000000e+03	4.384388671910599555e-02
2.200000000000000000e+01	2.000000000000000000e+03	4.384388671910599555e-02
2.200000000000000000e+01	2.500000000000000000e+03	4.384388671910599555e-02
2.500000000000000000e+01	1.000000000000000000e+01	4.054841319160829016e-02
2.500000000000000000e+01	5.000000000000000000e+01	4.054841319160829016e-02
2.500000000000000000e+01	1.000000000000000000e+02	4.054841319160829016e-02
2.500000000000000000e+01	2.000000000000000000e+02	4.054841319160829016e-02
2.500000000000000000e+01	3.000000000000000000e+02	4.054841319160829016e-02
2.500000000000000000e+01	5.000000000000000000e+02	4.054841319160829016e-02
2.500000000000000000e+01	1.000000000000000000e+03	4.054841319160829016e-02
2.500000000000000000e+01	1.500000000000000000e+03	4.054841319160829016e-02
2.500000000000000000e+01	2.000000000000000000e+03	4.054841319160829016e-02
2.500000000000000000e+01	2.500000000000000000e+03	4.054841319160829016e-02
2.800000000000000000e+01	1.000000000000000000e+01	4.572145703194219202e-02
2.800000000000000000e+01	5.000000000000000000e+01	4.572145703194219202e-02
2.800000000000000000e+01	1.000000000000000000e+02	4.572145703194219202e-02
2.800000000000000000e+01	2.000000000000000000e+02	4.572145703194219202e-02
2.800000000000000000e+01	3.000000000000000000e+02	4.572145703194219202e-02
2.800000000000000000e+01	5.000000000000000000e+02	4.572145703194219202e-02
2.800000000000000000e+01	1.000000000000000000e+03	4.572145703194219202e-02
2.800000000000000000e+01	1.500000000000000000e+03	4.572145703194219202e-02
2.800000000000000000e+01	2.000000000000000000e+03	4.572145703194219202e-02
2.800000000000000000e+01	2.500000000000000000e+03	4.572145703194219202e-02


==> data/case_3_3_gcat_mi_sum.dat <==
1.000000000000000000e+00	1.000000000000000000e+01	3.358957373156865600e+00
1.000000000000000000e+00	5.000000000000000000e+01	3.374143268195562761e+00
1.000000000000000000e+00	1.000000000000000000e+02	3.389353049813447427e+00
1.000000000000000000e+00	2.000000000000000000e+02	3.370708384934878676e+00
1.000000000000000000e+00	3.000000000000000000e+02	3.379766540159257815e+00
1.000000000000000000e+00	5.000000000000000000e+02	3.369579463548211251e+00
1.000000000000000000e+00	1.000000000000000000e+03	3.327892961152792317e+00
1.000000000000000000e+00	1.500000000000000000e+03	3.360909700604639561e+00
1.000000000000000000e+00	2.000000000000000000e+03	3.314066285181763938e+00
1.000000000000000000e+00	2.500000000000000000e+03	3.363139950734373329e+00
4.000000000000000000e+00	1.000000000000000000e+01	3.006758380343605097e+00
4.000000000000000000e+00	5.000000000000000000e+01	2.997079403983806678e+00
4.000000000000000000e+00	1.000000000000000000e+02	3.048694511227725279e+00
4.000000000000000000e+00	2.000000000000000000e+02	3.033910945924463309e+00
4.000000000000000000e+00	3.000000000000000000e+02	3.029506944660846024e+00
4.000000000000000000e+00	5.000000000000000000e+02	3.051513783907394028e+00
4.000000000000000000e+00	1.000000000000000000e+03	2.978669169241168646e+00
4.000000000000000000e+00	1.500000000000000000e+03	3.061709679186408462e+00
4.000000000000000000e+00	2.000000000000000000e+03	3.035656762404300935e+00
4.000000000000000000e+00	2.500000000000000000e+03	2.996463702228719050e+00
7.000000000000000000e+00	1.000000000000000000e+01	2.659301231791582065e+00
7.000000000000000000e+00	5.000000000000000000e+01	2.641568042658335003e+00
7.000000000000000000e+00	1.000000000000000000e+02	2.641233157924498087e+00
7.000000000000000000e+00	2.000000000000000000e+02	2.647431718679395196e+00
7.000000000000000000e+00	3.000000000000000000e+02	2.624199182120223739e+00
7.000000000000000000e+00	5.000000000000000000e+02	2.633779727280297855e+00
7.000000000000000000e+00	1.000000000000000000e+03	2.641030847191004227e+00
7.000000000000000000e+00	1.500000000000000000e+03	2.670196379697644673e+00
7.000000000000000000e+00	2.000000000000000000e+03	2.624432617666158762e+00
7.000000000000000000e+00	2.500000000000000000e+03	2.663415420442650117e+00
1.000000000000000000e+01	1.000000000000000000e+01	2.868655074164637053e+00
1.000000000000000000e+01	5.000000000000000000e+01	2.871233378885313936e+00
1.000000000000000000e+01	1.000000000000000000e+02	2.859545361886252746e+00
1.000000000000000000e+01	2.000000000000000000e+02	2.872786445783957365e+00
1.000000000000000000e+01	3.000000000000000000e+02	2.859254971510635013e+00
1.000000000000000000e+01	5.000000000000000000e+02	2.859906713497604169e+00
1.000000000000000000e+01	1.000000000000000000e+03	2.863514595128592966e+00
1.000000000000000000e+01	1.500000000000000000e+03	2.859685753901644922e+00
1.000000000000000000e+01	2.000000000000000000e+03	2.896372934553354206e+00
1.000000000000000000e+01	2.500000000000000000e+03	2.871604594509534536e+00
1.300000000000000000e+01	1.000000000000000000e+01	2.573612662189387557e+00
1.300000000000000000e+01	5.000000000000000000e+01	2.608610617016909217e+00
1.300000000000000000e+01	1.000000000000000000e+02	2.576877346904477672e+00
1.300000000000000000e+01	2.000000000000000000e+02	2.589883297615975799e+00
1.300000000000000000e+01	3.000000000000000000e+02	2.591271416602031863e+00
1.300000000000000000e+01	5.000000000000000000e+02	2.573852561179286624e+00
1.300000000000000000e+01	1.000000000000000000e+03	2.600743047218171178e+00
1.300000000000000000e+01	1.500000000000000000e+03	2.576610769684137381e+00
1.300000000000000000e+01	2.000000000000000000e+03	2.591406069941739165e+00
1.300000000000000000e+01	2.500000000000000000e+03	2.573593722795448180e+00
1.600000000000000000e+01	1.000000000000000000e+01	2.677693318312011073e+00
1.600000000000000000e+01	5.000000000000000000e+01	2.688440054838113547e+00
1.600000000000000000e+01	1.000000000000000000e+02	2.676608438119025379e+00
1.600000000000000000e+01	2.000000000000000000e+02	2.676644166279753989e+00
1.600000000000000000e+01	3.000000000000000000e+02	2.689430747534796495e+00
1.600000000000000000e+01	5.000000000000000000e+02	2.688356688801144756e+00
1.600000000000000000e+01	1.000000000000000000e+03	2.676300297185884247e+00
1.600000000000000000e+01	1.500000000000000000e+03	2.676590955601542809e+00
1.600000000000000000e+01	2.000000000000000000e+03	2.687017159894590446e+00
1.600000000000000000e+01	2.500000000000000000e+03	2.684923840022374719e+00
1.900000000000000000e+01	1.000000000000000000e+01	2.522826072171619138e+00
1.900000000000000000e+01	5.000000000000000000e+01	2.544778181880731793e+00
1.900000000000000000e+01	1.000000000000000000e+02	2.536402011505282772e+00
1.900000000000000000e+01	2.000000000000000000e+02	2.533464557960589225e+00
1.900000000000000000e+01	3.000000000000000000e+02	2.524618572003642036e+00
1.900000000000000000e+01	5.000000000000000000e+02	2.523094380252427715e+00
1.900000000000000000e+01	1.000000000000000000e+03	2.524681577802205368e+00
1.900000000000000000e+01	1.500000000000000000e+03	2.523412141195188418e+00
1.900000000000000000e+01	2.000000000000000000e+03	2.536190552983039304e+00
1.900000000000000000e+01	2.500000000000000000e+03	2.532521687163554969e+00
2.200000000000000000e+01	1.000000000000000000e+01	2.703610677508355042e+00
2.200000000000000000e+01	5.000000000000000000e+01	2.703225726810903673e+00
2.200000000000000000e+01	1.000000000000000000e+02	2.703345525993203768e+00
2.200000000000000000e+01	2.000000000000000000e+02	2.704037137622314901e+00
2.200000000000000000e+01	3.000000000000000000e+02	2.703648429108606699e+00
2.200000000000000000e+01	5.000000000000000000e+02	2.706415606165205379e+00
2.200000000000000000e+01	1.000000000000000000e+03	2.710900540600225561e+00
2.200000000000000000e+01	1.500000000000000000e+03	2.703391244163920959e+00
2.200000000000000000e+01	2.000000000000000000e+03	2.706417100317988655e+00
2.200000000000000000e+01	2.500000000000000000e+03	2.720097327451185265e+00
2.500000000000000000e+01	1.000000000000000000e+01	2.399539460416806769e+00
2.500000000000000000e+01	5.000000000000000000e+01	2.391241801361121411e+00
2.500000000000000000e+01	1.000000000000000000e+02	2.399373137391369148e+00
2.500000000000000000e+01	2.000000000000000000e+02	2.400348111606870560e+00
2.500000000000000000e+01	3.000000000000000000e+02	2.390810080304399676e+00
2.500000000000000000e+01	5.000000000000000000e+02	2.390903638796710862e+00
2.500000000000000000e+01	1.000000000000000000e+03	2.390749418017489525e+00
2.500000000000000000e+01	1.500000000000000000e+03	2.393801178927575712e+00
2.500000000000000000e+01	2.000000000000000000e+03	2.412894187576358540e+00
2.500000000000000000e+01	2.500000000000000000e+03	2.393758026290401020e+00
2.800000000000000000e+01	1.000000000000000000e+01	2.646728548213138410e+00
2.800000000000000000e+01	5.000000000000000000e+01	2.642586687939198598e+00
2.800000000000000000e+01	1.000000000000000000e+02	2.641311160095566102e+00
2.800000000000000000e+01	2.000000000000000000e+02	2.641345718340351034e+00
2.800000000000000000e+01	3.000000000000000000e+02	2.641209699056605853e+00
2.800000000000000000e+01	5.000000000000000000e+02	2.641510310692443575e+00
2.800000000000000000e+01	1.000000000000000000e+03	2.641140541572674749e+00
2.800000000000000000e+01	1.500000000000000000e+03	2.641446441480848062e+00
2.800000000000000000e+01	2.000000000000000000e+03	2.641127628349534628e+00
2.800000000000000000e+01	2.500000000000000000e+03	2.641024199581333054e+00


==> data/case_3_3_gconv_fs.dat <==
1.000000000000000000e+00	1.000000000000000000e+01	1.173764501167862129e-01
1.000000000000000000e+00	5.000000000000000000e+01	1.131294779526701433e-01
1.000000000000000000e+00	1.000000000000000000e+02	1.275553259998682964e-01
1.000000000000000000e+00	2.000000000000000000e+02	1.178985634674862837e-01
1.000000000000000000e+00	3.000000000000000000e+02	1.159200768196106957e-01
1.000000000000000000e+00	5.000000000000000000e+02	1.162140836659655285e-01
1.000000000000000000e+00	1.000000000000000000e+03	3.194233657581491137e-02
1.000000000000000000e+00	1.500000000000000000e+03	1.074079550521191972e-01
1.000000000000000000e+00	2.000000000000000000e+03	1.509315488117635162e-02
1.000000000000000000e+00	2.500000000000000000e+03	1.215717044815627368e-01
4.000000000000000000e+00	1.000000000000000000e+01	2.853200571538394570e-02
4.000000000000000000e+00	5.000000000000000000e+01	9.670731382626085448e-03
4.000000000000000000e+00	1.000000000000000000e+02	1.214013977753252149e-01
4.000000000000000000e+00	2.000000000000000000e+02	8.361734566260481394e-02
4.000000000000000000e+00	3.000000000000000000e+02	1.159200768196106957e-01
4.000000000000000000e+00	5.000000000000000000e+02	1.094351040886596405e-01
4.000000000000000000e+00	1.000000000000000000e+03	2.128711942282257574e-02
4.000000000000000000e+00	1.500000000000000000e+03	1.237411282753546615e-01
4.000000000000000000e+00	2.000000000000000000e+03	1.109982622131036045e-01
4.000000000000000000e+00	2.500000000000000000e+03	1.997412056230341015e-02
7.000000000000000000e+00	1.000000000000000000e+01	7.651910706918663152e-02
7.000000000000000000e+00	5.000000000000000000e+01	8.827673328124951979e-03
7.000000000000000000e+00	1.000000000000000000e+02	3.151869320701194965e-02
7.000000000000000000e+00	2.000000000000000000e+02	6.772689717801094744e-03
7.000000000000000000e+00	3.000000000000000000e+02	1.030098323528960691e-06
7.000000000000000000e+00	5.000000000000000000e+02	2.625176617784719113e-03
7.000000000000000000e+00	1.000000000000000000e+03	5.171875534618819437e-02
7.000000000000000000e+00	1.500000000000000000e+03	7.287078923586487456e-02
7.000000000000000000e+00	2.000000000000000000e+03	3.356966081527801293e-03
7.000000000000000000e+00	2.500000000000000000e+03	6.198207162166680106e-02
1.000000000000000000e+01	1.000000000000000000e+01	5.485249937475433768e-02
1.000000000000000000e+01	5.000000000000000000e+01	1.273807081179323397e-02
1.000000000000000000e+01	1.000000000000000000e+02	3.690852801393473825e-03
1.000000000000000000e+01	2.000000000000000000e+02	3.812965269862633733e-04
1.000000000000000000e+01	3.000000000000000000e+02	1.309482012258134098e-02
1.000000000000000000e+01	5.000000000000000000e+02	8.181178349613738021e-03
1.000000000000000000e+01	1.000000000000000000e+03	4.442715345476244693e-05
1.000000000000000000e+01	1.500000000000000000e+03	6.370157468715831328e-05
1.000000000000000000e+01	2.000000000000000000e+03	7.245271219051829803e-02
1.000000000000000000e+01	2.500000000000000000e+03	1.188192275071875414e-02
1.300000000000000000e+01	1.000000000000000000e+01	8.089668536470639992e-05
1.300000000000000000e+01	5.000000000000000000e+01	5.053453535862373336e-02
1.300000000000000000e+01	1.000000000000000000e+02	6.530990559456606448e-03
1.300000000000000000e+01	2.000000000000000000e+02	9.859401044752580390e-03
1.300000000000000000e+01	3.000000000000000000e+02	2.859105242003501246e-04
1.300000000000000000e+01	5.000000000000000000e+02	2.863408975324777117e-03
1.300000000000000000e+01	1.000000000000000000e+03	6.043151423081538631e-02
1.300000000000000000e+01	1.500000000000000000e+03	2.374361751358722294e-02
1.300000000000000000e+01	2.000000000000000000e+03	4.027970279558212852e-02
1.300000000000000000e+01	2.500000000000000000e+03	7.260157803945510580e-05
1.600000000000000000e+01	1.000000000000000000e+01	3.619316141805217768e-04
1.600000000000000000e+01	5.000000000000000000e+01	2.923000475823367417e-02
1.600000000000000000e+01	1.000000000000000000e+02	1.962447078344142781e-03
1.600000000000000000e+01	2.000000000000000000e+02	2.273459759459406371e-02
1.600000000000000000e+01	3.000000000000000000e+02	1.884671795898240632e-02
1.600000000000000000e+01	5.000000000000000000e+02	1.005117330794336183e-03
1.600000000000000000e+01	1.000000000000000000e+03	5.293505597223635561e-03
1.600000000000000000e+01	1.500000000000000000e+03	3.744105904140315744e-03
1.600000000000000000e+01	2.000000000000000000e+03	2.850679358526320151e-02
1.600000000000000000e+01	2.500000000000000000e+03	1.320071341504025497e-05
1.900000000000000000e+01	1.000000000000000000e+01	7.077065322835807137e-05
1.900000000000000000e+01	5.000000000000000000e+01	4.807365838961796811e-03
1.900000000000000000e+01	1.000000000000000000e+02	1.441251184487346571e-02
1.900000000000000000e+01	2.000000000000000000e+02	7.767020923989731429e-03
1.900000000000000000e+01	3.000000000000000000e+02	3.105835525635036731e-02
1.900000000000000000e+01	5.000000000000000000e+02	7.289977465920749466e-03
1.900000000000000000e+01	1.000000000000000000e+03	4.502456693229905937e-03
1.900000000000000000e+01	1.500000000000000000e+03	6.908823709516731526e-03
1.900000000000000000e+01	2.000000000000000000e+03	1.694107867425831415e-02
1.900000000000000000e+01	2.500000000000000000e+03	1.256635476447920396e-02
2.200000000000000000e+01	1.000000000000000000e+01	1.220896952268679669e-03
2.200000000000000000e+01	5.000000000000000000e+01	5.874392395909477926e-03
2.200000000000000000e+01	1.000000000000000000e+02	1.412889227423885785e-03
2.200000000000000000e+01	2.000000000000000000e+02	9.298377354251430305e-03
2.200000000000000000e+01	3.000000000000000000e+02	1.803762199696246071e-03
2.200000000000000000e+01	5.000000000000000000e+02	9.297268549875781218e-03
2.200000000000000000e+01	1.000000000000000000e+03	3.076289021483713526e-03
2.200000000000000000e+01	1.500000000000000000e+03	6.017717265266231408e-03
2.200000000000000000e+01	2.000000000000000000e+03	4.115292453699126440e-06
2.200000000000000000e+01	2.500000000000000000e+03	1.764778517911458344e-02
2.500000000000000000e+01	1.000000000000000000e+01	5.091748252266325991e-03
2.500000000000000000e+01	5.000000000000000000e+01	5.518844868876993104e-04
2.500000000000000000e+01	1.000000000000000000e+02	7.413432966982602679e-03
2.500000000000000000e+01	2.000000000000000000e+02	2.079320772201409540e-04
2.500000000000000000e+01	3.000000000000000000e+02	5.023302862714462691e-03
2.500000000000000000e+01	5.000000000000000000e+02	5.164449212353261487e-03
2.500000000000000000e+01	1.000000000000000000e+03	6.207081235258815610e-04
2.500000000000000000e+01	1.500000000000000000e+03	6.715443459993197806e-03
2.500000000000000000e+01	2.000000000000000000e+03	2.520875533226174525e-02
2.500000000000000000e+01	2.500000000000000000e+03	3.001779858058384320e-04
2.800000000000000000e+01	1.000000000000000000e+01	1.975101720423921847e-04
2.800000000000000000e+01	5.000000000000000000e+01	5.814092122703451437e-03
2.800000000000000000e+01	1.000000000000000000e+02	2.945966004558542295e-03
2.800000000000000000e+01	2.000000000000000000e+02	2.233468245679492981e-03
2.800000000000000000e+01	3.000000000000000000e+02	9.167000602435582124e-03
2.800000000000000000e+01	5.000000000000000000e+02	7.175768372315260990e-03
2.800000000000000000e+01	1.000000000000000000e+03	8.063946886016637450e-05
2.800000000000000000e+01	1.500000000000000000e+03	1.484052640037258897e-04
2.800000000000000000e+01	2.000000000000000000e+03	1.807100733185462715e-03
2.800000000000000000e+01	2.500000000000000000e+03	4.250634698088617824e-05


==> data/case_3_3_gconv_mi.dat <==
1.000000000000000000e+00	1.000000000000000000e+01	8.787619807110536030e-02
1.000000000000000000e+00	5.000000000000000000e+01	8.994550068103679408e-02
1.000000000000000000e+00	1.000000000000000000e+02	8.981419391499345650e-02
1.000000000000000000e+00	2.000000000000000000e+02	6.272952782671836758e-02
1.000000000000000000e+00	3.000000000000000000e+02	6.983267363914169579e-02
1.000000000000000000e+00	5.000000000000000000e+02	7.669135848786123866e-02
1.000000000000000000e+00	1.000000000000000000e+03	1.569464346358495632e-02
1.000000000000000000e+00	1.500000000000000000e+03	5.913925363902650112e-02
1.000000000000000000e+00	2.000000000000000000e+03	2.737096832547725178e-02
1.000000000000000000e+00	2.500000000000000000e+03	7.539032741035889273e-02
4.000000000000000000e+00	1.000000000000000000e+01	1.246702530859389313e-02
4.000000000000000000e+00	5.000000000000000000e+01	5.161247871678931176e-03
4.000000000000000000e+00	1.000000000000000000e+02	8.478928036607835672e-02
4.000000000000000000e+00	2.000000000000000000e+02	6.307918456426486742e-02
4.000000000000000000e+00	3.000000000000000000e+02	7.642373442740346690e-02
4.000000000000000000e+00	5.000000000000000000e+02	6.424833083432202052e-02
4.000000000000000000e+00	1.000000000000000000e+03	7.804675713486419752e-03
4.000000000000000000e+00	1.500000000000000000e+03	6.583777866038897919e-02
4.000000000000000000e+00	2.000000000000000000e+03	5.834953826926359000e-02
4.000000000000000000e+00	2.500000000000000000e+03	1.349709250409514283e-02
7.000000000000000000e+00	1.000000000000000000e+01	3.149498399444405905e-02
7.000000000000000000e+00	5.000000000000000000e+01	9.994920771862592090e-03
7.000000000000000000e+00	1.000000000000000000e+02	2.638420241933259192e-02
7.000000000000000000e+00	2.000000000000000000e+02	9.031868716945723463e-03
7.000000000000000000e+00	3.000000000000000000e+02	0.000000000000000000e+00
7.000000000000000000e+00	5.000000000000000000e+02	0.000000000000000000e+00
7.000000000000000000e+00	1.000000000000000000e+03	1.349122098716337703e-02
7.000000000000000000e+00	1.500000000000000000e+03	4.007375380707411949e-02
7.000000000000000000e+00	2.000000000000000000e+03	8.560174683874377521e-03
7.000000000000000000e+00	2.500000000000000000e+03	2.690731119838618568e-02
1.000000000000000000e+01	1.000000000000000000e+01	3.332281162774197725e-02
1.000000000000000000e+01	5.000000000000000000e+01	1.369176451686104912e-02
1.000000000000000000e+01	1.000000000000000000e+02	1.085833605852037920e-02
1.000000000000000000e+01	2.000000000000000000e+02	0.000000000000000000e+00
1.000000000000000000e+01	3.000000000000000000e+02	8.688108721136789114e-03
1.000000000000000000e+01	5.000000000000000000e+02	1.714688134572428524e-03
1.000000000000000000e+01	1.000000000000000000e+03	1.541854226645367199e-02
1.000000000000000000e+01	1.500000000000000000e+03	1.084754998929793324e-02
1.000000000000000000e+01	2.000000000000000000e+03	4.611091548476453639e-02
1.000000000000000000e+01	2.500000000000000000e+03	1.011355368522304232e-02
1.300000000000000000e+01	1.000000000000000000e+01	1.068235083250779205e-02
1.300000000000000000e+01	5.000000000000000000e+01	3.117289023674807424e-02
1.300000000000000000e+01	1.000000000000000000e+02	9.943337160561060983e-03
1.300000000000000000e+01	2.000000000000000000e+02	2.435816011714786455e-02
1.300000000000000000e+01	3.000000000000000000e+02	1.220984262553170829e-02
1.300000000000000000e+01	5.000000000000000000e+02	1.267047054261150052e-02
1.300000000000000000e+01	1.000000000000000000e+03	3.659918229219516483e-02
1.300000000000000000e+01	1.500000000000000000e+03	1.896572230380266788e-02
1.300000000000000000e+01	2.000000000000000000e+03	1.759362732682800967e-02
1.300000000000000000e+01	2.500000000000000000e+03	1.209902759561631846e-02
1.600000000000000000e+01	1.000000000000000000e+01	1.264972496220306830e-02
1.600000000000000000e+01	5.000000000000000000e+01	2.322058042453578608e-02
1.600000000000000000e+01	1.000000000000000000e+02	9.879547133541777271e-03
1.600000000000000000e+01	2.000000000000000000e+02	1.736693513872578087e-02
1.600000000000000000e+01	3.000000000000000000e+02	0.000000000000000000e+00
1.600000000000000000e+01	5.000000000000000000e+02	2.638451050753776173e-03
1.600000000000000000e+01	1.000000000000000000e+03	0.000000000000000000e+00
1.600000000000000000e+01	1.500000000000000000e+03	0.000000000000000000e+00
1.600000000000000000e+01	2.000000000000000000e+03	1.241598072726035618e-02
1.600000000000000000e+01	2.500000000000000000e+03	8.019653237604229545e-03
1.900000000000000000e+01	1.000000000000000000e+01	0.000000000000000000e+00
1.900000000000000000e+01	5.000000000000000000e+01	1.027667194181547394e-02
1.900000000000000000e+01	1.000000000000000000e+02	0.000000000000000000e+00
1.900000000000000000e+01	2.000000000000000000e+02	1.509076271658216228e-02
1.900000000000000000e+01	3.000000000000000000e+02	3.170192059160092946e-02
1.900000000000000000e+01	5.000000000000000000e+02	5.757819837516109374e-03
1.900000000000000000e+01	1.000000000000000000e+03	0.000000000000000000e+00
1.900000000000000000e+01	1.500000000000000000e+03	6.154613641641715205e-03
1.900000000000000000e+01	2.000000000000000000e+03	1.192727372879009984e-02
1.900000000000000000e+01	2.500000000000000000e+03	2.026613751042671829e-02
2.200000000000000000e+01	1.000000000000000000e+01	1.644660342046511126e-02
2.200000000000000000e+01	5.000000000000000000e+01	2.311648801252785823e-02
2.200000000000000000e+01	1.000000000000000000e+02	6.799868419660182184e-03
2.200000000000000000e+01	2.000000000000000000e+02	0.000000000000000000e+00
2.200000000000000000e+01	3.000000000000000000e+02	1.969148418144150980e-02
2.200000000000000000e+01	5.000000000000000000e+02	0.000000000000000000e+00
2.200000000000000000e+01	1.000000000000000000e+03	1.249575564670357686e-02
2.200000000000000000e+01	1.500000000000000000e+03	1.717478455468479659e-02
2.200000000000000000e+01	2.000000000000000000e+03	5.269920796985960720e-03
2.200000000000000000e+01	2.500000000000000000e+03	7.549888201794363596e-03
2.500000000000000000e+01	1.000000000000000000e+01	0.000000000000000000e+00
2.500000000000000000e+01	5.000000000000000000e+01	1.374622258277047315e-02
2.500000000000000000e+01	1.000000000000000000e+02	0.000000000000000000e+00
2.500000000000000000e+01	2.000000000000000000e+02	0.000000000000000000e+00
2.500000000000000000e+01	3.000000000000000000e+02	0.000000000000000000e+00
2.500000000000000000e+01	5.000000000000000000e+02	0.000000000000000000e+00
2.500000000000000000e+01	1.000000000000000000e+03	1.411270427067168320e-02
2.500000000000000000e+01	1.500000000000000000e+03	5.328866991855418789e-03
2.500000000000000000e+01	2.000000000000000000e+03	8.312725886476579618e-03
2.500000000000000000e+01	2.500000000000000000e+03	0.000000000000000000e+00
2.800000000000000000e+01	1.000000000000000000e+01	2.231436705104439255e-02
2.800000000000000000e+01	5.000000000000000000e+01	1.904965006279191186e-02
2.800000000000000000e+01	1.000000000000000000e+02	0.000000000000000000e+00
2.800000000000000000e+01	2.000000000000000000e+02	7.873080984933444881e-03
2.800000000000000000e+01	3.000000000000000000e+02	1.536211762007000381e-02
2.800000000000000000e+01	5.000000000000000000e+02	2.203404877017089980e-02
2.800000000000000000e+01	1.000000000000000000e+03	5.306690020395743446e-03
2.800000000000000000e+01	1.500000000000000000e+03	1.399511118631791007e-03
2.800000000000000000e+01	2.000000000000000000e+03	1.381105159835405161e-02
2.800000000000000000e+01	2.500000000000000000e+03	1.486547763646473008e-02


==> data/case_4_0_gcat_fs_max.dat <==
-1.000000000000000000e+00	1.023757144807535546e-02
-4.000000000000000000e+00	1.751416126218119373e-02
-7.000000000000000000e+00	4.968622644042142156e-02
-1.000000000000000000e+01	7.919631600703413987e-02
-1.300000000000000000e+01	7.326046296350674503e-02
-1.600000000000000000e+01	1.473859163842268227e-01
-1.900000000000000000e+01	5.466763000724195187e-02
-2.200000000000000000e+01	1.299284903398920665e-01
-2.500000000000000000e+01	4.794436731521956041e-02
-2.800000000000000000e+01	2.955457895282425085e-01


==> data/case_4_0_gcat_fs_sum.dat <==
1.000000000000000000e+00	2.722205216738204925e-02
4.000000000000000000e+00	3.584709219978421402e-02
7.000000000000000000e+00	7.560843219262602943e-02
1.000000000000000000e+01	1.003802339795785148e-01
1.300000000000000000e+01	9.011156330091840694e-02
1.600000000000000000e+01	1.671170499518981334e-01
1.900000000000000000e+01	7.605915270170848785e-02
2.200000000000000000e+01	1.566079407754308317e-01
2.500000000000000000e+01	6.903251419313360948e-02
2.800000000000000000e+01	3.411112429715235095e-01


==> data/case_4_0_gcat_mi_max.dat <==
-1.000000000000000000e+00	3.579479713199309465e-01
-4.000000000000000000e+00	5.358770423246383974e-01
-7.000000000000000000e+00	5.799649203295353939e-01
-1.000000000000000000e+01	6.916942943520849596e-01
-1.300000000000000000e+01	6.929767618845523725e-01
-1.600000000000000000e+01	6.923544675122581538e-01
-1.900000000000000000e+01	6.929893881471786976e-01
-2.200000000000000000e+01	6.933366103694008631e-01
-2.500000000000000000e+01	6.925664083491988032e-01
-2.800000000000000000e+01	6.927684285512190066e-01


==> data/case_4_0_gcat_mi_sum.dat <==
1.000000000000000000e+00	1.021203707729398724e+00
4.000000000000000000e+00	1.413296453717888479e+00
7.000000000000000000e+00	1.409702373366962913e+00
1.000000000000000000e+01	1.574260414575238132e+00
1.300000000000000000e+01	1.389227674442600202e+00
1.600000000000000000e+01	1.670459496066024174e+00
1.900000000000000000e+01	1.592118723961784665e+00
2.200000000000000000e+01	1.320543477352390971e+00
2.500000000000000000e+01	1.515548487093292485e+00
2.800000000000000000e+01	1.427121523347101295e+00


==> data/case_4_0_gconv_fs.dat <==
-1.000000000000000000e+00	7.920318925038083435e-03
-4.000000000000000000e+00	1.461011227439468207e-02
-7.000000000000000000e+00	4.355183922462768642e-02
-1.000000000000000000e+01	6.913862916341129150e-02
-1.300000000000000000e+01	6.853101358991797731e-02
-1.600000000000000000e+01	1.382951268563294978e-01
-1.900000000000000000e+01	5.223449656631329319e-02
-2.200000000000000000e+01	1.244575005965093961e-01
-2.500000000000000000e+01	4.258687689623075201e-02
-2.800000000000000000e+01	2.663015254241607455e-01


==> data/case_4_0_gconv_mi.dat <==
-1.000000000000000000e+00	2.706903331922849709e-01
-4.000000000000000000e+00	4.171049139149201057e-01
-7.000000000000000000e+00	4.787078006941618558e-01
-1.000000000000000000e+01	5.893770493687047196e-01
-1.300000000000000000e+01	5.865914854941300938e-01
-1.600000000000000000e+01	5.897435303941209739e-01
-1.900000000000000000e+01	5.587926907873448368e-01
-2.200000000000000000e+01	5.924378652915898158e-01
-2.500000000000000000e+01	5.598097110398174703e-01
-2.800000000000000000e+01	5.824442686016664261e-01


==> data/case_4_1_gcat_fs_max.dat <==
1.000000000000000000e+01	inf
5.000000000000000000e+01	inf
1.000000000000000000e+02	inf
2.000000000000000000e+02	inf
3.000000000000000000e+02	inf
5.000000000000000000e+02	inf
1.000000000000000000e+03	inf
1.500000000000000000e+03	5.706546346573304618e-14
2.000000000000000000e+03	5.706546346573304618e-14
2.500000000000000000e+03	5.706546346573304618e-14


==> data/case_4_1_gcat_fs_sum.dat <==
1.000000000000000000e+01	inf
5.000000000000000000e+01	inf
1.000000000000000000e+02	inf
2.000000000000000000e+02	inf
3.000000000000000000e+02	inf
5.000000000000000000e+02	inf
1.000000000000000000e+03	inf
1.500000000000000000e+03	1.354028000832840917e-12
2.000000000000000000e+03	1.351807554783590604e-12
2.500000000000000000e+03	6.754596881819452392e-13


==> data/case_4_1_gcat_mi_max.dat <==
1.000000000000000000e+01	2.509426243865509054e-02
5.000000000000000000e+01	9.407224397430191676e-02
1.000000000000000000e+02	1.613329239952775440e-01
2.000000000000000000e+02	2.684731542170607499e-01
3.000000000000000000e+02	3.542406400359691121e-01
5.000000000000000000e+02	4.855324361693914570e-01
1.000000000000000000e+03	6.638464421466558907e-01
1.500000000000000000e+03	3.787878787879783715e-04
2.000000000000000000e+03	1.893939393939891858e-04
2.500000000000000000e+03	9.469696969698349065e-04


==> data/case_4_1_gcat_mi_sum.dat <==
1.000000000000000000e+01	1.472507829954762260e-01
5.000000000000000000e+01	3.847573366581730214e-01
1.000000000000000000e+02	5.196552572129794489e-01
2.000000000000000000e+02	7.817027287936887392e-01
3.000000000000000000e+02	9.622088763724035987e-01
5.000000000000000000e+02	1.270928961707591842e+00
1.000000000000000000e+03	1.593968528360835135e+00
1.500000000000000000e+03	3.787878788164000810e-04
2.000000000000000000e+03	1.893939394224108952e-04
2.500000000000000000e+03	9.469696969982566159e-04


==> data/case_4_1_gconv_fs.dat <==
1.000000000000000000e+01	3.874357275038740056e-01
5.000000000000000000e+01	4.850410223264480791e-01
1.000000000000000000e+02	4.495107394311312898e-01
2.000000000000000000e+02	4.593869753964041625e-01
3.000000000000000000e+02	4.624390283469648200e-01
5.000000000000000000e+02	4.696737211764312470e-01
1.000000000000000000e+03	4.838712306208137193e-01
1.500000000000000000e+03	1.152411499560912489e-13
2.000000000000000000e+03	2.624567230213870062e-13
2.500000000000000000e+03	9.336975637097566505e-13


==> data/case_4_1_gconv_mi.dat <==
1.000000000000000000e+01	1.831905637367625683e-02
5.000000000000000000e+01	7.245037993766523243e-02
1.000000000000000000e+02	1.160054703598362158e-01
2.000000000000000000e+02	1.841344104924875769e-01
3.000000000000000000e+02	2.399246435568798130e-01
5.000000000000000000e+02	2.808125674691386298e-01
1.000000000000000000e+03	3.484788566047887226e-01
1.500000000000000000e+03	1.110223024625156540e-16
2.000000000000000000e+03	1.110223024625156540e-16
2.500000000000000000e+03	1.110223024625156540e-16

